Multi-Loop Positivity of the Planar ${\cal N}=4$ SYM Six-Point Amplitude

We study the six-point NMHV ratio function in planar ${\cal N}=4$ SYM theory in the context of positive geometry. The Amplituhedron construction of the integrand for the amplitudes provides a kinematical region in which the integrand was observed to be positive. It is natural to conjecture that this property survives integration, i.e. that the final result for the ratio function is also positive in this region. Establishing such a result would imply that preserving positivity is a surprising property of the Minkowski contour of integration and it might indicate some deeper underlying structure. We find that the ratio function is positive everywhere we have tested it, including analytic results for special kinematical regions at one and two loops, as well as robust numerical evidence through five loops. There is also evidence for not just positivity, but monotonicity in a "radial" direction. We also investigate positivity of the MHV six-gluon amplitude. While the remainder function ceases to be positive at four loops, the BDS-like normalized MHV amplitude appears to be positive through five loops.

==> cTilde_u_HPL_expressions.dat <==
(********************************************************************)
(*                                                                  *)
(*  Ancillary file to "Multi-Loop Positivity of the Planar N = 4    *)
(*  SYM Six-Point Amplitude" by Lance J. Dixon, Matt von Hippel,    *)
(*  Andrew J. McLeod, and Jaroslav Trnka, arXiv:1611.nnnnn.         *)
(*                                                                  *)
(*  This file contains the HPL representation of the coefficient    *)
(*  functions cTilde[u], which encode the behavior of the NMHV      *)
(*  ratio function in the limit where the dual conformally          *)
(*  invariant cross ratios v and w both approach zero. In this      *)
(*  limit the ratio function, or more precisely C(u,v,w),           *)
(*  can be expressed as a polynomial in                             *)
(*  Log[1/v] and Log[1/w], up to power suppressed terms.            *)
(*                                                                  *)
(*  Each   cTilde[u][L, n, k]   provided in this file               *)
(*  specifies the (positive) coefficient function multiplying       *)
(*      (-1)^L * Log[1/v]^n * Log[1/w]^k                            *)
(*  in the limit of C(u,v,w) at L loops.                            *)
(*  The maximum value of n is L-1; the maximum value of k is L-n.   *)
(*                                                                  *)
(*  We denote by HPL[{m1,...,mn},z]                                 *)
(*  the harmonic polylogarithm with weight vector {m1,...,mn}       *) 
(*  and argument z.                                                 *)
(*  In this file the argument is z = 1-1/u = 1 - u^(-1).            *)
(*                                                                  *)
(********************************************************************)

cTilde[u][1, 0, 0] = HPL[{0, 1}, 1 - u^(-1)] + HPL[{1, 1}, 1 - u^(-1)]
 
cTilde[u][1, 0, 1] = HPL[{1}, 1 - u^(-1)]
 
cTilde[u][2, 0, 0] = (9*HPL[{0, 0, 0, 1}, 1 - u^(-1)])/2 + 
     5*HPL[{0, 0, 1, 1}, 1 - u^(-1)] + 3*HPL[{0, 1, 0, 1}, 1 - u^(-1)] + 
     (7*HPL[{0, 1, 1, 1}, 1 - u^(-1)])/2 + 2*HPL[{1, 0, 0, 1}, 1 - u^(-1)] + 
     (5*HPL[{1, 0, 1, 1}, 1 - u^(-1)])/2 + (3*HPL[{1, 1, 0, 1}, 1 - u^(-1)])/
      2 + 2*HPL[{1, 1, 1, 1}, 1 - u^(-1)] + 
     (HPL[{0, 1}, 1 - u^(-1)]*Zeta[2])/2 + HPL[{1, 1}, 1 - u^(-1)]*
      Zeta[2]
 
cTilde[u][2, 0, 1] = 2*HPL[{0, 0, 1}, 1 - u^(-1)] + 
     (5*HPL[{0, 1, 1}, 1 - u^(-1)])/2 + (3*HPL[{1, 0, 1}, 1 - u^(-1)])/2 + 
     2*HPL[{1, 1, 1}, 1 - u^(-1)] + HPL[{1}, 1 - u^(-1)]*Zeta[2]
 
cTilde[u][2, 0, 2] = HPL[{0, 1}, 1 - u^(-1)]/4 + HPL[{1, 1}, 1 - u^(-1)]/2
 
cTilde[u][2, 1, 0] = HPL[{0, 0, 1}, 1 - u^(-1)] + 
     HPL[{0, 1, 1}, 1 - u^(-1)] + HPL[{1, 0, 1}, 1 - u^(-1)]/2 + 
     HPL[{1, 1, 1}, 1 - u^(-1)]/2
 
cTilde[u][2, 1, 1] = HPL[{0, 1}, 1 - u^(-1)]/2 + HPL[{1, 1}, 1 - u^(-1)]/2
 
cTilde[u][3, 0, 0] = 25*HPL[{0, 0, 0, 0, 0, 1}, 1 - u^(-1)] + 
     45*HPL[{0, 0, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (51*HPL[{0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (183*HPL[{0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     18*HPL[{0, 0, 1, 0, 0, 1}, 1 - u^(-1)] + 
     (65*HPL[{0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (73*HPL[{0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     33*HPL[{0, 0, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (57*HPL[{0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     25*HPL[{0, 1, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (57*HPL[{0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (101*HPL[{0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (39*HPL[{0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     18*HPL[{0, 1, 1, 0, 1, 1}, 1 - u^(-1)] + 
     (41*HPL[{0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (75*HPL[{0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (21*HPL[{1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (39*HPL[{1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (45*HPL[{1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (41*HPL[{1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (33*HPL[{1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (59*HPL[{1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (17*HPL[{1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (61*HPL[{1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (27*HPL[{1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (23*HPL[{1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (27*HPL[{1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (47*HPL[{1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (19*HPL[{1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (17*HPL[{1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/2 + 
     5*HPL[{1, 1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     9*HPL[{1, 1, 1, 1, 1, 1}, 1 - u^(-1)] - 
     (3*HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[3])/2 - HPL[{1, 0, 1}, 1 - u^(-1)]*
      Zeta[3] + 3*HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2] + 
     5*HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (11*HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     5*HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (9*HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (15*HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (9*HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     4*HPL[{1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (11*HPL[{0, 1}, 1 - u^(-1)]*Zeta[2]^2)/10 + 
     (11*HPL[{1, 1}, 1 - u^(-1)]*Zeta[2]^2)/5
 
cTilde[u][3, 0, 1] = 9*HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)] + 
     (75*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (21*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (41*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (15*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (57*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (33*HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (61*HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     6*HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)] + 
     11*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (13*HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (47*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (9*HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (33*HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     5*HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     9*HPL[{1, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (5*HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (15*HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (5*HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     4*HPL[{1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (11*HPL[{1}, 1 - u^(-1)]*Zeta[2]^2)/5
 
cTilde[u][3, 0, 2] = (9*HPL[{0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (23*HPL[{0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (13*HPL[{0, 1, 0, 1}, 1 - u^(-1)])/8 + (7*HPL[{0, 1, 1, 1}, 1 - u^(-1)])/
      2 + (11*HPL[{1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (5*HPL[{1, 0, 1, 1}, 1 - u^(-1)])/2 + (3*HPL[{1, 1, 0, 1}, 1 - u^(-1)])/
      2 + (11*HPL[{1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (HPL[{0, 1}, 1 - u^(-1)]*Zeta[2])/2 + HPL[{1, 1}, 1 - u^(-1)]*
      Zeta[2]
 
cTilde[u][3, 0, 3] = HPL[{0, 0, 1}, 1 - u^(-1)]/24 + 
     HPL[{0, 1, 1}, 1 - u^(-1)]/8 + HPL[{1, 0, 1}, 1 - u^(-1)]/8 + 
     HPL[{1, 1, 1}, 1 - u^(-1)]/4
 
cTilde[u][3, 1, 0] = 6*HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)] + 
     (45*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     6*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)] + 
     (45*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     4*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)] + 
     (31*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     4*HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)] + 
     (31*HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     3*HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)] + 
     (23*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     3*HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)] + 
     (23*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     2*HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)] + 
     4*HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)] + 
     2*HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     4*HPL[{1, 1, 1, 1, 1}, 1 - u^(-1)] - (HPL[{0, 1}, 1 - u^(-1)]*Zeta[3])/
      2 + (3*HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (7*HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (3*HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + HPL[{1, 1, 1}, 1 - u^(-1)]*
      Zeta[2]
 
cTilde[u][3, 1, 1] = (9*HPL[{0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (21*HPL[{0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (11*HPL[{0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (23*HPL[{0, 1, 1, 1}, 1 - u^(-1)])/4 + (7*HPL[{1, 0, 0, 1}, 1 - u^(-1)])/
      4 + (15*HPL[{1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     2*HPL[{1, 1, 0, 1}, 1 - u^(-1)] + 4*HPL[{1, 1, 1, 1}, 1 - u^(-1)] + 
     HPL[{0, 1}, 1 - u^(-1)]*Zeta[2] + HPL[{1, 1}, 1 - u^(-1)]*Zeta[2]
 
cTilde[u][3, 1, 2] = HPL[{0, 0, 1}, 1 - u^(-1)]/4 + 
     (7*HPL[{0, 1, 1}, 1 - u^(-1)])/8 + (3*HPL[{1, 0, 1}, 1 - u^(-1)])/8 + 
     HPL[{1, 1, 1}, 1 - u^(-1)]
 
cTilde[u][3, 2, 0] = (3*HPL[{0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (5*HPL[{0, 0, 1, 1}, 1 - u^(-1)])/8 + HPL[{0, 1, 0, 1}, 1 - u^(-1)]/4 + 
     HPL[{0, 1, 1, 1}, 1 - u^(-1)]/2 + HPL[{1, 0, 0, 1}, 1 - u^(-1)]/4 + 
     (3*HPL[{1, 0, 1, 1}, 1 - u^(-1)])/8 + HPL[{1, 1, 0, 1}, 1 - u^(-1)]/8 + 
     HPL[{1, 1, 1, 1}, 1 - u^(-1)]/4
 
cTilde[u][3, 2, 1] = HPL[{0, 0, 1}, 1 - u^(-1)]/8 + 
     HPL[{0, 1, 1}, 1 - u^(-1)]/4 + HPL[{1, 0, 1}, 1 - u^(-1)]/8 + 
     HPL[{1, 1, 1}, 1 - u^(-1)]/4
 
cTilde[u][4, 0, 0] = (1225*HPL[{0, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (1195*HPL[{0, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (635*HPL[{0, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (3375*HPL[{0, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     196*HPL[{0, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)] + 
     (2371*HPL[{0, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (1271*HPL[{0, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (1593*HPL[{0, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (1079*HPL[{0, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (1799*HPL[{0, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (967*HPL[{0, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (4953*HPL[{0, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (627*HPL[{0, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     435*HPL[{0, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)] + 
     (1877*HPL[{0, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (1151*HPL[{0, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/2 + 
     101*HPL[{0, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)] + 
     (2885*HPL[{0, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (775*HPL[{0, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (4013*HPL[{0, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (999*HPL[{0, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (2827*HPL[{0, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     191*HPL[{0, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)] + 
     (3743*HPL[{0, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (721*HPL[{0, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (537*HPL[{0, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     146*HPL[{0, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)] + 
     364*HPL[{0, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)] + 
     (769*HPL[{0, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (2055*HPL[{0, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (279*HPL[{0, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     340*HPL[{0, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (325*HPL[{0, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (1195*HPL[{0, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (1283*HPL[{0, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (3337*HPL[{0, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     102*HPL[{0, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)] + 
     (2355*HPL[{0, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (1275*HPL[{0, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (3129*HPL[{0, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (583*HPL[{0, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     225*HPL[{0, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (979*HPL[{0, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (2443*HPL[{0, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     81*HPL[{0, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)] + 
     216*HPL[{0, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)] + 
     (235*HPL[{0, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (567*HPL[{0, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (215*HPL[{0, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (1443*HPL[{0, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (393*HPL[{0, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     249*HPL[{0, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)] + 
     (527*HPL[{0, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (707*HPL[{0, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (773*HPL[{0, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (927*HPL[{0, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (399*HPL[{0, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (1083*HPL[{0, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (597*HPL[{0, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (1449*HPL[{0, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (201*HPL[{0, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (515*HPL[{0, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (141*HPL[{0, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (1361*HPL[{0, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (125*HPL[{1, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/2 + 
     245*HPL[{1, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (525*HPL[{1, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (1397*HPL[{1, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (667*HPL[{1, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (989*HPL[{1, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     134*HPL[{1, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)] + 
     (667*HPL[{1, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (119*HPL[{1, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (1523*HPL[{1, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (829*HPL[{1, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (2091*HPL[{1, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (553*HPL[{1, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (1481*HPL[{1, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     101*HPL[{1, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     244*HPL[{1, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)] + 
     46*HPL[{1, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)] + 
     (621*HPL[{1, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (169*HPL[{1, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (1713*HPL[{1, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (449*HPL[{1, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (1217*HPL[{1, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (333*HPL[{1, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (799*HPL[{1, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     42*HPL[{1, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)] + 
     117*HPL[{1, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (517*HPL[{1, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (1253*HPL[{1, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (349*HPL[{1, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (891*HPL[{1, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (245*HPL[{1, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (1169*HPL[{1, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (75*HPL[{1, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (261*HPL[{1, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (567*HPL[{1, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     180*HPL[{1, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)] + 
     (93*HPL[{1, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/2 + 
     128*HPL[{1, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)] + 
     (281*HPL[{1, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     168*HPL[{1, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (69*HPL[{1, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (793*HPL[{1, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (219*HPL[{1, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (1059*HPL[{1, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (299*HPL[{1, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (755*HPL[{1, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     52*HPL[{1, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     (977*HPL[{1, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (105*HPL[{1, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (645*HPL[{1, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (179*HPL[{1, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (873*HPL[{1, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     31*HPL[{1, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)] + 
     (625*HPL[{1, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (347*HPL[{1, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (805*HPL[{1, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (195*HPL[{1, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (121*HPL[{1, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     34*HPL[{1, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)] + 
     (317*HPL[{1, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (47*HPL[{1, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (227*HPL[{1, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (63*HPL[{1, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     74*HPL[{1, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)] - 
     10*HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3] - 
     13*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3] - 
     (37*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (25*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (25*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (29*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     6*HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3] - 
     HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[3] - 
     (21*HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     8*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3] - 
     (11*HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (15*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (13*HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (17*HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (7*HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/2 + 
     (HPL[{0, 1}, 1 - u^(-1)]*Zeta[3]^2)/2 + HPL[{1, 1}, 1 - u^(-1)]*
      Zeta[3]^2 - (15*HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[5])/2 - 
     (5*HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[5])/2 - 5*HPL[{1, 0, 1}, 1 - u^(-1)]*
      Zeta[5] + (75*HPL[{0, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (93*HPL[{0, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (103*HPL[{0, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (515*HPL[{0, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (77*HPL[{0, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (359*HPL[{0, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (199*HPL[{0, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (123*HPL[{0, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (127*HPL[{0, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (283*HPL[{0, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (79*HPL[{0, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     47*HPL[{0, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (123*HPL[{0, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (67*HPL[{0, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (75*HPL[{0, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (179*HPL[{0, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (25*HPL[{1, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (119*HPL[{1, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (135*HPL[{1, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (319*HPL[{1, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     13*HPL[{1, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2] + 
     (113*HPL[{1, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (129*HPL[{1, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (149*HPL[{1, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (45*HPL[{1, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (45*HPL[{1, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     13*HPL[{1, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2] + 
     (229*HPL[{1, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (81*HPL[{1, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (165*HPL[{1, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     12*HPL[{1, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2] + 
     27*HPL[{1, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] - 
     (3*HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/2 - 
     (HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/2 - 
     HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2] + 
     (113*HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/16 + 
     (121*HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/10 + 
     (32*HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (25*HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/2 + 
     (111*HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/20 + 
     (19*HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/2 + 
     (57*HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/10 + 
     (54*HPL[{1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (219*HPL[{0, 1}, 1 - u^(-1)]*Zeta[2]^3)/70 + 
     (219*HPL[{1, 1}, 1 - u^(-1)]*Zeta[2]^3)/35
 
cTilde[u][4, 0, 1] = 50*HPL[{0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)] + 
     225*HPL[{0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (475*HPL[{0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (1345*HPL[{0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (589*HPL[{0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     235*HPL[{0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)] + 
     (505*HPL[{0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (1321*HPL[{0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     51*HPL[{0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)] + 
     (1429*HPL[{0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (769*HPL[{0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (2039*HPL[{0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (507*HPL[{0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (1431*HPL[{0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (195*HPL[{0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (977*HPL[{0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     39*HPL[{0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)] + 
     144*HPL[{0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (155*HPL[{0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (1647*HPL[{0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (405*HPL[{0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (1161*HPL[{0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (317*HPL[{0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (789*HPL[{0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (75*HPL[{0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/2 + 
     111*HPL[{0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (489*HPL[{0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (1225*HPL[{0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (325*HPL[{0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (865*HPL[{0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     60*HPL[{0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     (1169*HPL[{0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (65*HPL[{1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/2 + 
     120*HPL[{1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (517*HPL[{1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (343*HPL[{1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (167*HPL[{1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (485*HPL[{1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (265*HPL[{1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (661*HPL[{1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (61*HPL[{1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (747*HPL[{1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (103*HPL[{1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (1031*HPL[{1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (275*HPL[{1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (729*HPL[{1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (203*HPL[{1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (977*HPL[{1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (93*HPL[{1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (603*HPL[{1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (83*HPL[{1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (837*HPL[{1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (113*HPL[{1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (597*HPL[{1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (333*HPL[{1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (793*HPL[{1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (175*HPL[{1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (231*HPL[{1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (131*HPL[{1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (311*HPL[{1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     22*HPL[{1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)] + 
     (221*HPL[{1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (63*HPL[{1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     74*HPL[{1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)] - 
     (9*HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (5*HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (9*HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     2*HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3] - 
     (9*HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     2*HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3] + HPL[{1}, 1 - u^(-1)]*
      Zeta[3]^2 + 13*HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2] + 
     31*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (141*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (325*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     13*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2] + 
     (57*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (133*HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (149*HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (43*HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     23*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (55*HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (235*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (79*HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (165*HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (51*HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     27*HPL[{1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (61*HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/10 + 
     (19*HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/2 + 
     (13*HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/2 + 
     (54*HPL[{1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (219*HPL[{1}, 1 - u^(-1)]*Zeta[2]^3)/35
 
cTilde[u][4, 0, 2] = (25*HPL[{0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (65*HPL[{0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (277*HPL[{0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (211*HPL[{0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     11*HPL[{0, 0, 1, 0, 0, 1}, 1 - u^(-1)] + 
     (147*HPL[{0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (159*HPL[{0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (439*HPL[{0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (63*HPL[{0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (453*HPL[{0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (123*HPL[{0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (673*HPL[{0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (171*HPL[{0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (473*HPL[{0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (261*HPL[{0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (83*HPL[{0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (27*HPL[{1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (381*HPL[{1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     13*HPL[{1, 0, 0, 1, 0, 1}, 1 - u^(-1)] + 
     (553*HPL[{1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (69*HPL[{1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (389*HPL[{1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (27*HPL[{1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (135*HPL[{1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (105*HPL[{1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (75*HPL[{1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (169*HPL[{1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (417*HPL[{1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (117*HPL[{1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (295*HPL[{1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (21*HPL[{1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     25*HPL[{1, 1, 1, 1, 1, 1}, 1 - u^(-1)] - 
     (HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 + 
     (5*HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (53*HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (61*HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (71*HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (13*HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (13*HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     4*HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2] + 
     (33*HPL[{1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (27*HPL[{0, 1}, 1 - u^(-1)]*Zeta[2]^2)/20 + 
     (27*HPL[{1, 1}, 1 - u^(-1)]*Zeta[2]^2)/10
 
cTilde[u][4, 0, 3] = HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)]/3 + 
     (91*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)])/48 + 
     (9*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (173*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)])/48 + 
     (19*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)])/24 + 
     (121*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)])/48 + 
     (35*HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)])/24 + 
     (33*HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (31*HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)])/48 + 
     (13*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)])/6 + 
     (61*HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)])/48 + 
     (53*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (47*HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)])/48 + 
     (37*HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (11*HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (13*HPL[{1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (3*HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (3*HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (3*HPL[{1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4
 
cTilde[u][4, 0, 4] = HPL[{0, 0, 0, 1}, 1 - u^(-1)]/192 + 
     HPL[{0, 0, 1, 1}, 1 - u^(-1)]/48 + HPL[{0, 1, 0, 1}, 1 - u^(-1)]/32 + 
     HPL[{0, 1, 1, 1}, 1 - u^(-1)]/16 + HPL[{1, 0, 0, 1}, 1 - u^(-1)]/48 + 
     HPL[{1, 0, 1, 1}, 1 - u^(-1)]/16 + HPL[{1, 1, 0, 1}, 1 - u^(-1)]/16 + 
     HPL[{1, 1, 1, 1}, 1 - u^(-1)]/8
 
cTilde[u][4, 1, 0] = (75*HPL[{0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (635*HPL[{0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (165*HPL[{0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (907*HPL[{0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (393*HPL[{0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     157*HPL[{0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)] + 
     (329*HPL[{0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (1705*HPL[{0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (257*HPL[{0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (935*HPL[{0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (245*HPL[{0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (1309*HPL[{0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (309*HPL[{0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (453*HPL[{0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (119*HPL[{0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (607*HPL[{0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (91*HPL[{0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (733*HPL[{0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (383*HPL[{0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (261*HPL[{0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (239*HPL[{0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (181*HPL[{0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (381*HPL[{0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     122*HPL[{0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (165*HPL[{0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (541*HPL[{0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (285*HPL[{0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (375*HPL[{0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     23*HPL[{0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)] + 
     (261*HPL[{0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (137*HPL[{0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (701*HPL[{0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (35*HPL[{1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/2 + 
     74*HPL[{1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (309*HPL[{1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (213*HPL[{1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (189*HPL[{1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     74*HPL[{1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)] + 
     39*HPL[{1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)] + 
     (403*HPL[{1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     16*HPL[{1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)] + 
     (445*HPL[{1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (233*HPL[{1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (155*HPL[{1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (151*HPL[{1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (433*HPL[{1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (227*HPL[{1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (579*HPL[{1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (45*HPL[{1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (351*HPL[{1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     23*HPL[{1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)] + 
     (125*HPL[{1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (119*HPL[{1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (349*HPL[{1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     23*HPL[{1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)] + 
     (469*HPL[{1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (43*HPL[{1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (263*HPL[{1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (69*HPL[{1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (361*HPL[{1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (23*HPL[{1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (127*HPL[{1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (33*HPL[{1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (85*HPL[{1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/2 - 
     (13*HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     3*HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3] - 
     (9*HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3] - 
     (3*HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (5*HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (5*HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (5*HPL[{0, 1}, 1 - u^(-1)]*Zeta[5])/2 + 
     (19*HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (163*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (43*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (193*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (59*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (65*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (67*HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (79*HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (11*HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (49*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (49*HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (29*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (37*HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (81*HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (39*HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     12*HPL[{1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] - 
     (HPL[{0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/2 + 
     (19*HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (23*HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (19*HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/10 + 
     (27*HPL[{1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/10
 
cTilde[u][4, 1, 1] = (25*HPL[{0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/2 + 
     65*HPL[{0, 0, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (265*HPL[{0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (793*HPL[{0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (157*HPL[{0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (547*HPL[{0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (143*HPL[{0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     98*HPL[{0, 0, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (51*HPL[{0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     51*HPL[{0, 1, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (213*HPL[{0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (299*HPL[{0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (133*HPL[{0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (413*HPL[{0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (55*HPL[{0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (579*HPL[{0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     9*HPL[{1, 0, 0, 0, 0, 1}, 1 - u^(-1)] + 
     (159*HPL[{1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (41*HPL[{1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (235*HPL[{1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (103*HPL[{1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (327*HPL[{1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (173*HPL[{1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (457*HPL[{1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     9*HPL[{1, 1, 0, 0, 0, 1}, 1 - u^(-1)] + 
     (247*HPL[{1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (131*HPL[{1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     44*HPL[{1, 1, 0, 1, 1, 1}, 1 - u^(-1)] + 
     (83*HPL[{1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (245*HPL[{1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (33*HPL[{1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (85*HPL[{1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/2 - 
     (HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 + 5*HPL[{0, 0, 0, 1}, 1 - u^(-1)]*
      Zeta[2] + (25*HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (27*HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (61*HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (17*HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (79*HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (43*HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     12*HPL[{1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (27*HPL[{0, 1}, 1 - u^(-1)]*Zeta[2]^2)/10 + 
     (27*HPL[{1, 1}, 1 - u^(-1)]*Zeta[2]^2)/10
 
cTilde[u][4, 1, 2] = (3*HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (159*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (79*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (67*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (23*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (185*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (95*HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     18*HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (29*HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (137*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (69*HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (213*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (45*HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (149*HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (39*HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (109*HPL[{1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (3*HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (21*HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (9*HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     3*HPL[{1, 1, 1}, 1 - u^(-1)]*Zeta[2]
 
cTilde[u][4, 1, 3] = HPL[{0, 0, 0, 1}, 1 - u^(-1)]/16 + 
     (25*HPL[{0, 0, 1, 1}, 1 - u^(-1)])/48 + 
     (13*HPL[{0, 1, 0, 1}, 1 - u^(-1)])/48 + 
     (9*HPL[{0, 1, 1, 1}, 1 - u^(-1)])/8 + (7*HPL[{1, 0, 0, 1}, 1 - u^(-1)])/
      48 + (3*HPL[{1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (3*HPL[{1, 1, 0, 1}, 1 - u^(-1)])/8 + (11*HPL[{1, 1, 1, 1}, 1 - u^(-1)])/
      8
 
cTilde[u][4, 2, 0] = (25*HPL[{0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (53*HPL[{0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (109*HPL[{0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (301*HPL[{0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (31*HPL[{0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (201*HPL[{0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (101*HPL[{0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (135*HPL[{0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (37*HPL[{0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     9*HPL[{0, 1, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (9*HPL[{0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (201*HPL[{0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     3*HPL[{0, 1, 1, 0, 0, 1}, 1 - u^(-1)] + 
     (135*HPL[{0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (65*HPL[{0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (87*HPL[{0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (7*HPL[{1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (115*HPL[{1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (59*HPL[{1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (81*HPL[{1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (17*HPL[{1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (107*HPL[{1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (53*HPL[{1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (71*HPL[{1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (21*HPL[{1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (19*HPL[{1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (37*HPL[{1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (13*HPL[{1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (13*HPL[{1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (35*HPL[{1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     2*HPL[{1, 1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     (11*HPL[{1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/2 - 
     (HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 + 
     (15*HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (13*HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (9*HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (11*HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (5*HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (3*HPL[{1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4
 
cTilde[u][4, 2, 1] = HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)] + 
     (91*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (45*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (69*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (3*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (91*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (45*HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (65*HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (13*HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (33*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (33*HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (49*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (5*HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     4*HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)] + 
     2*HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     (11*HPL[{1, 1, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (3*HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (3*HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (3*HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (3*HPL[{1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4
 
cTilde[u][4, 2, 2] = (3*HPL[{0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (13*HPL[{0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (11*HPL[{0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (21*HPL[{0, 1, 1, 1}, 1 - u^(-1)])/16 + HPL[{1, 0, 0, 1}, 1 - u^(-1)]/
      8 + (7*HPL[{1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (3*HPL[{1, 1, 0, 1}, 1 - u^(-1)])/8 + (11*HPL[{1, 1, 1, 1}, 1 - u^(-1)])/
      8
 
cTilde[u][4, 3, 0] = HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)]/12 + 
     (5*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)])/24 + 
     (7*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)])/48 + 
     (5*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (5*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)])/48 + 
     (3*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)]/8 + HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)]/
      4 + HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)]/16 + 
     (7*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)])/48 + 
     HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)]/12 + 
     (3*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)]/12 + HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)]/
      8 + HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)]/16 + 
     HPL[{1, 1, 1, 1, 1}, 1 - u^(-1)]/8
 
cTilde[u][4, 3, 1] = HPL[{0, 0, 0, 1}, 1 - u^(-1)]/48 + 
     HPL[{0, 0, 1, 1}, 1 - u^(-1)]/16 + HPL[{0, 1, 0, 1}, 1 - u^(-1)]/16 + 
     HPL[{0, 1, 1, 1}, 1 - u^(-1)]/8 + HPL[{1, 0, 0, 1}, 1 - u^(-1)]/48 + 
     HPL[{1, 0, 1, 1}, 1 - u^(-1)]/16 + HPL[{1, 1, 0, 1}, 1 - u^(-1)]/16 + 
     HPL[{1, 1, 1, 1}, 1 - u^(-1)]/8
 
cTilde[u][5, 0, 0] = (3969*HPL[{0, 0, 0, 0, 0, 0, 0, 0, 0, 1}, 
        1 - u^(-1)])/4 + (41825*HPL[{0, 0, 0, 0, 0, 0, 0, 0, 1, 1}, 
        1 - u^(-1)])/4 + (42805*HPL[{0, 0, 0, 0, 0, 0, 0, 1, 0, 1}, 
        1 - u^(-1)])/8 + (326935*HPL[{0, 0, 0, 0, 0, 0, 0, 1, 1, 1}, 
        1 - u^(-1)])/16 + 2965*HPL[{0, 0, 0, 0, 0, 0, 1, 0, 0, 1}, 
       1 - u^(-1)] + (113565*HPL[{0, 0, 0, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/
      8 + (118805*HPL[{0, 0, 0, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (49235*HPL[{0, 0, 0, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (28305*HPL[{0, 0, 0, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (84285*HPL[{0, 0, 0, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (87735*HPL[{0, 0, 0, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (76465*HPL[{0, 0, 0, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (53085*HPL[{0, 0, 0, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (26595*HPL[{0, 0, 0, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (111985*HPL[{0, 0, 0, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (355005*HPL[{0, 0, 0, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (9171*HPL[{0, 0, 0, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (33095*HPL[{0, 0, 0, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (17139*HPL[{0, 0, 0, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (123529*HPL[{0, 0, 0, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (10121*HPL[{0, 0, 0, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     10752*HPL[{0, 0, 0, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)] + 
     (90501*HPL[{0, 0, 0, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (290831*HPL[{0, 0, 0, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (26371*HPL[{0, 0, 0, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (32217*HPL[{0, 0, 0, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (67715*HPL[{0, 0, 0, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (225647*HPL[{0, 0, 0, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (42557*HPL[{0, 0, 0, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (157219*HPL[{0, 0, 0, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (20775*HPL[{0, 0, 0, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (64379*HPL[{0, 0, 0, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (12985*HPL[{0, 0, 0, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (54401*HPL[{0, 0, 0, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (7017*HPL[{0, 0, 0, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (103041*HPL[{0, 0, 0, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (16213*HPL[{0, 0, 0, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (143587*HPL[{0, 0, 0, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (18877*HPL[{0, 0, 0, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (244213*HPL[{0, 0, 0, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (20549*HPL[{0, 0, 0, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (107495*HPL[{0, 0, 0, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (14097*HPL[{0, 0, 0, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (189839*HPL[{0, 0, 0, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (8779*HPL[{0, 0, 0, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (132391*HPL[{0, 0, 0, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (35003*HPL[{0, 0, 0, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (108601*HPL[{0, 0, 0, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (14061*HPL[{0, 0, 0, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (10627*HPL[{0, 0, 0, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (22223*HPL[{0, 0, 0, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (153661*HPL[{0, 0, 0, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (3415*HPL[{0, 0, 0, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (107331*HPL[{0, 0, 0, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (28397*HPL[{0, 0, 0, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (44495*HPL[{0, 0, 0, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (18719*HPL[{0, 0, 0, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (80803*HPL[{0, 0, 0, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (10703*HPL[{0, 0, 0, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (34579*HPL[{0, 0, 0, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (13713*HPL[{0, 0, 0, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (12081*HPL[{0, 0, 0, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (25645*HPL[{0, 0, 0, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     9803*HPL[{0, 0, 0, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (2485*HPL[{0, 0, 1, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (46195*HPL[{0, 0, 1, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (23775*HPL[{0, 0, 1, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (176075*HPL[{0, 0, 1, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (13519*HPL[{0, 0, 1, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (30687*HPL[{0, 0, 1, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (32271*HPL[{0, 0, 1, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (209103*HPL[{0, 0, 1, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (16765*HPL[{0, 0, 1, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (91817*HPL[{0, 0, 1, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (6013*HPL[{0, 0, 1, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (81395*HPL[{0, 0, 1, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (29717*HPL[{0, 0, 1, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (28407*HPL[{0, 0, 1, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (60111*HPL[{0, 0, 1, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (186433*HPL[{0, 0, 1, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (11349*HPL[{0, 0, 1, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (36335*HPL[{0, 0, 1, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (37921*HPL[{0, 0, 1, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (131967*HPL[{0, 0, 1, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (5753*HPL[{0, 0, 1, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (92221*HPL[{0, 0, 1, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (48793*HPL[{0, 0, 1, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (153031*HPL[{0, 0, 1, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (15529*HPL[{0, 0, 1, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (34731*HPL[{0, 0, 1, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (9191*HPL[{0, 0, 1, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (119095*HPL[{0, 0, 1, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (5867*HPL[{0, 0, 1, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (83277*HPL[{0, 0, 1, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (44203*HPL[{0, 0, 1, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (134715*HPL[{0, 0, 1, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (8345*HPL[{0, 0, 1, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (14949*HPL[{0, 0, 1, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     1944*HPL[{0, 0, 1, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)] + 
     (110205*HPL[{0, 0, 1, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (9253*HPL[{0, 0, 1, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     4818*HPL[{0, 0, 1, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)] + 
     (40799*HPL[{0, 0, 1, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (64455*HPL[{0, 0, 1, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     763*HPL[{0, 0, 1, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)] + 
     (29093*HPL[{0, 0, 1, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (15379*HPL[{0, 0, 1, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (50267*HPL[{0, 0, 1, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (19589*HPL[{0, 0, 1, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     4400*HPL[{0, 0, 1, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)] + 
     (4677*HPL[{0, 0, 1, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (113905*HPL[{0, 0, 1, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (4269*HPL[{0, 0, 1, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (46307*HPL[{0, 0, 1, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (24435*HPL[{0, 0, 1, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (81721*HPL[{0, 0, 1, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (3877*HPL[{0, 0, 1, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (57319*HPL[{0, 0, 1, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (30523*HPL[{0, 0, 1, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (46785*HPL[{0, 0, 1, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (5525*HPL[{0, 0, 1, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (10851*HPL[{0, 0, 1, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (2897*HPL[{0, 0, 1, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (36473*HPL[{0, 0, 1, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (7563*HPL[{0, 0, 1, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (25587*HPL[{0, 0, 1, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     1703*HPL[{0, 0, 1, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     5152*HPL[{0, 0, 1, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (8085*HPL[{0, 1, 0, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (39885*HPL[{0, 1, 0, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (20495*HPL[{0, 1, 0, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (152485*HPL[{0, 1, 0, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (11537*HPL[{0, 1, 0, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (106369*HPL[{0, 1, 0, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (55939*HPL[{0, 1, 0, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (181445*HPL[{0, 1, 0, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (1763*HPL[{0, 1, 0, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (79565*HPL[{0, 1, 0, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (20825*HPL[{0, 1, 0, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (141465*HPL[{0, 1, 0, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (25583*HPL[{0, 1, 0, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (98837*HPL[{0, 1, 0, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (13077*HPL[{0, 1, 0, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (81159*HPL[{0, 1, 0, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (9409*HPL[{0, 1, 0, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (15755*HPL[{0, 1, 0, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (32835*HPL[{0, 1, 0, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (14361*HPL[{0, 1, 0, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (19755*HPL[{0, 1, 0, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (80343*HPL[{0, 1, 0, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     2657*HPL[{0, 1, 0, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)] + 
     (133471*HPL[{0, 1, 0, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (3299*HPL[{0, 1, 0, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (60577*HPL[{0, 1, 0, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (32041*HPL[{0, 1, 0, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     6500*HPL[{0, 1, 0, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)] + 
     (5103*HPL[{0, 1, 0, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (9097*HPL[{0, 1, 0, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (38645*HPL[{0, 1, 0, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (117517*HPL[{0, 1, 0, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (6875*HPL[{0, 1, 0, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (26049*HPL[{0, 1, 0, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (27055*HPL[{0, 1, 0, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     6018*HPL[{0, 1, 0, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)] + 
     997*HPL[{0, 1, 0, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)] + 
     (67379*HPL[{0, 1, 0, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (35649*HPL[{0, 1, 0, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (56309*HPL[{0, 1, 0, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (10401*HPL[{0, 1, 0, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (6355*HPL[{0, 1, 0, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (26851*HPL[{0, 1, 0, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (87919*HPL[{0, 1, 0, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (8509*HPL[{0, 1, 0, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (61591*HPL[{0, 1, 0, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (8183*HPL[{0, 1, 0, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (99467*HPL[{0, 1, 0, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (1817*HPL[{0, 1, 0, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (40529*HPL[{0, 1, 0, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (21357*HPL[{0, 1, 0, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (71573*HPL[{0, 1, 0, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (13419*HPL[{0, 1, 0, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (50203*HPL[{0, 1, 0, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (26723*HPL[{0, 1, 0, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (20457*HPL[{0, 1, 0, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (9447*HPL[{0, 1, 0, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (9507*HPL[{0, 1, 0, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (10143*HPL[{0, 1, 0, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (15963*HPL[{0, 1, 0, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (3303*HPL[{0, 1, 0, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (22403*HPL[{0, 1, 0, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     1491*HPL[{0, 1, 0, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     (35901*HPL[{0, 1, 0, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (5225*HPL[{0, 1, 1, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     2755*HPL[{0, 1, 1, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (11415*HPL[{0, 1, 1, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (20595*HPL[{0, 1, 1, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (3321*HPL[{0, 1, 1, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (57703*HPL[{0, 1, 1, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (30537*HPL[{0, 1, 1, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (48431*HPL[{0, 1, 1, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (8511*HPL[{0, 1, 1, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (21783*HPL[{0, 1, 1, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (22995*HPL[{0, 1, 1, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (18937*HPL[{0, 1, 1, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (7249*HPL[{0, 1, 1, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (53125*HPL[{0, 1, 1, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (7069*HPL[{0, 1, 1, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (85813*HPL[{0, 1, 1, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (2983*HPL[{0, 1, 1, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (8713*HPL[{0, 1, 1, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (18333*HPL[{0, 1, 1, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (30891*HPL[{0, 1, 1, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (1423*HPL[{0, 1, 1, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (43363*HPL[{0, 1, 1, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (23091*HPL[{0, 1, 1, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (35353*HPL[{0, 1, 1, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (7911*HPL[{0, 1, 1, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (32911*HPL[{0, 1, 1, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (17549*HPL[{0, 1, 1, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (27639*HPL[{0, 1, 1, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (11415*HPL[{0, 1, 1, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (19413*HPL[{0, 1, 1, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (2587*HPL[{0, 1, 1, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (30955*HPL[{0, 1, 1, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (1135*HPL[{0, 1, 1, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (7229*HPL[{0, 1, 1, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (15169*HPL[{0, 1, 1, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     3242*HPL[{0, 1, 1, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)] + 
     (9243*HPL[{0, 1, 1, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (18221*HPL[{0, 1, 1, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (9713*HPL[{0, 1, 1, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (29923*HPL[{0, 1, 1, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (6289*HPL[{0, 1, 1, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (13871*HPL[{0, 1, 1, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (3695*HPL[{0, 1, 1, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (23441*HPL[{0, 1, 1, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     602*HPL[{0, 1, 1, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)] + 
     (8247*HPL[{0, 1, 1, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (8809*HPL[{0, 1, 1, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (26259*HPL[{0, 1, 1, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (2247*HPL[{0, 1, 1, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (11143*HPL[{0, 1, 1, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (11879*HPL[{0, 1, 1, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (19177*HPL[{0, 1, 1, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (7737*HPL[{0, 1, 1, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (6753*HPL[{0, 1, 1, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (3619*HPL[{0, 1, 1, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     2707*HPL[{0, 1, 1, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (5687*HPL[{0, 1, 1, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (5149*HPL[{0, 1, 1, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (2769*HPL[{0, 1, 1, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (16951*HPL[{0, 1, 1, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     462*HPL[{0, 1, 1, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)] + 
     (11943*HPL[{0, 1, 1, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (6369*HPL[{0, 1, 1, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (9507*HPL[{0, 1, 1, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (3185*HPL[{1, 0, 0, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (8505*HPL[{1, 0, 0, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (34895*HPL[{1, 0, 0, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (131695*HPL[{1, 0, 0, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (19535*HPL[{1, 0, 0, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (91955*HPL[{1, 0, 0, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (48365*HPL[{1, 0, 0, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (158205*HPL[{1, 0, 0, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (1481*HPL[{1, 0, 0, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (68923*HPL[{1, 0, 0, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     2253*HPL[{1, 0, 0, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)] + 
     (30893*HPL[{1, 0, 0, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (22109*HPL[{1, 0, 0, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (86429*HPL[{1, 0, 0, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (5719*HPL[{1, 0, 0, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (35703*HPL[{1, 0, 0, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (3927*HPL[{1, 0, 0, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (54789*HPL[{1, 0, 0, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (14251*HPL[{1, 0, 0, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (50325*HPL[{1, 0, 0, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (17063*HPL[{1, 0, 0, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (70455*HPL[{1, 0, 0, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (9321*HPL[{1, 0, 0, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (117679*HPL[{1, 0, 0, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (11325*HPL[{1, 0, 0, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (53231*HPL[{1, 0, 0, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (7037*HPL[{1, 0, 0, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (22951*HPL[{1, 0, 0, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (4485*HPL[{1, 0, 0, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (64287*HPL[{1, 0, 0, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     2135*HPL[{1, 0, 0, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     6503*HPL[{1, 0, 0, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (715*HPL[{1, 0, 0, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (22799*HPL[{1, 0, 0, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (23635*HPL[{1, 0, 0, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (84745*HPL[{1, 0, 0, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (13849*HPL[{1, 0, 0, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (29673*HPL[{1, 0, 0, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (31399*HPL[{1, 0, 0, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (99521*HPL[{1, 0, 0, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (2239*HPL[{1, 0, 0, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (44829*HPL[{1, 0, 0, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (23667*HPL[{1, 0, 0, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     4862*HPL[{1, 0, 0, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)] + 
     935*HPL[{1, 0, 0, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)] + 
     (27263*HPL[{1, 0, 0, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (28995*HPL[{1, 0, 0, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (88207*HPL[{1, 0, 0, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     392*HPL[{1, 0, 0, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)] + 
     (17915*HPL[{1, 0, 0, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (9427*HPL[{1, 0, 0, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (63417*HPL[{1, 0, 0, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (11769*HPL[{1, 0, 0, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (44515*HPL[{1, 0, 0, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (23699*HPL[{1, 0, 0, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (72655*HPL[{1, 0, 0, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (1027*HPL[{1, 0, 0, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (8439*HPL[{1, 0, 0, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (9007*HPL[{1, 0, 0, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (28373*HPL[{1, 0, 0, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (5855*HPL[{1, 0, 0, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (19915*HPL[{1, 0, 0, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (5309*HPL[{1, 0, 0, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (31877*HPL[{1, 0, 0, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (1125*HPL[{1, 0, 1, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (19585*HPL[{1, 0, 1, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (20259*HPL[{1, 0, 1, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (73081*HPL[{1, 0, 1, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     731*HPL[{1, 0, 1, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)] + 
     (51201*HPL[{1, 0, 1, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (13545*HPL[{1, 0, 1, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (85847*HPL[{1, 0, 1, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (3707*HPL[{1, 0, 1, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (4831*HPL[{1, 0, 1, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (20381*HPL[{1, 0, 1, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (67195*HPL[{1, 0, 1, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (12789*HPL[{1, 0, 1, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (5893*HPL[{1, 0, 1, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (25089*HPL[{1, 0, 1, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (76125*HPL[{1, 0, 1, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (5145*HPL[{1, 0, 1, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (15459*HPL[{1, 0, 1, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (16241*HPL[{1, 0, 1, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (27435*HPL[{1, 0, 1, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (10019*HPL[{1, 0, 1, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (19267*HPL[{1, 0, 1, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (10259*HPL[{1, 0, 1, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (62823*HPL[{1, 0, 1, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (6903*HPL[{1, 0, 1, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (29249*HPL[{1, 0, 1, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (3899*HPL[{1, 0, 1, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (49141*HPL[{1, 0, 1, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (10115*HPL[{1, 0, 1, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (34521*HPL[{1, 0, 1, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (9207*HPL[{1, 0, 1, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (27477*HPL[{1, 0, 1, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (485*HPL[{1, 0, 1, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (3213*HPL[{1, 0, 1, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (6731*HPL[{1, 0, 1, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (11545*HPL[{1, 0, 1, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (8149*HPL[{1, 0, 1, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (16229*HPL[{1, 0, 1, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (17297*HPL[{1, 0, 1, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (53255*HPL[{1, 0, 1, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (1375*HPL[{1, 0, 1, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (6175*HPL[{1, 0, 1, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (1645*HPL[{1, 0, 1, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (41747*HPL[{1, 0, 1, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (8527*HPL[{1, 0, 1, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (29371*HPL[{1, 0, 1, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (15697*HPL[{1, 0, 1, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (11671*HPL[{1, 0, 1, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (3933*HPL[{1, 0, 1, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (19843*HPL[{1, 0, 1, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (5281*HPL[{1, 0, 1, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (34155*HPL[{1, 0, 1, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (853*HPL[{1, 0, 1, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (24063*HPL[{1, 0, 1, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (12895*HPL[{1, 0, 1, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (19267*HPL[{1, 0, 1, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (1241*HPL[{1, 0, 1, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (9171*HPL[{1, 0, 1, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     617*HPL[{1, 0, 1, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)] + 
     (7545*HPL[{1, 0, 1, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (3277*HPL[{1, 0, 1, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (2657*HPL[{1, 0, 1, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (5679*HPL[{1, 0, 1, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (8427*HPL[{1, 0, 1, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (3675*HPL[{1, 1, 0, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (8535*HPL[{1, 1, 0, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (4405*HPL[{1, 1, 0, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (31915*HPL[{1, 1, 0, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (2517*HPL[{1, 1, 0, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (22367*HPL[{1, 1, 0, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (11837*HPL[{1, 1, 0, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (18749*HPL[{1, 1, 0, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (6291*HPL[{1, 1, 0, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (16879*HPL[{1, 1, 0, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (17785*HPL[{1, 1, 0, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (7347*HPL[{1, 1, 0, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (5553*HPL[{1, 1, 0, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     2580*HPL[{1, 1, 0, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)] + 
     (10993*HPL[{1, 1, 0, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (16649*HPL[{1, 1, 0, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (539*HPL[{1, 1, 0, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (27021*HPL[{1, 1, 0, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (3543*HPL[{1, 1, 0, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (12019*HPL[{1, 1, 0, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (8675*HPL[{1, 1, 0, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (16893*HPL[{1, 1, 0, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (4499*HPL[{1, 1, 0, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (55053*HPL[{1, 1, 0, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (5931*HPL[{1, 1, 0, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (12841*HPL[{1, 1, 0, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (6843*HPL[{1, 1, 0, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (43123*HPL[{1, 1, 0, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (2217*HPL[{1, 1, 0, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (15161*HPL[{1, 1, 0, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (2023*HPL[{1, 1, 0, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (12019*HPL[{1, 1, 0, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (1625*HPL[{1, 1, 0, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (11283*HPL[{1, 1, 0, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (5901*HPL[{1, 1, 0, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (20305*HPL[{1, 1, 0, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     443*HPL[{1, 1, 0, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)] + 
     (28553*HPL[{1, 1, 0, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (3803*HPL[{1, 1, 0, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (46763*HPL[{1, 1, 0, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (4737*HPL[{1, 1, 0, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (21727*HPL[{1, 1, 0, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (11567*HPL[{1, 1, 0, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (18347*HPL[{1, 1, 0, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (1867*HPL[{1, 1, 0, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (25829*HPL[{1, 1, 0, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (13805*HPL[{1, 1, 0, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (20449*HPL[{1, 1, 0, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (1699*HPL[{1, 1, 0, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (17499*HPL[{1, 1, 0, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (1163*HPL[{1, 1, 0, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (15039*HPL[{1, 1, 0, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (1489*HPL[{1, 1, 0, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (5297*HPL[{1, 1, 0, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (11351*HPL[{1, 1, 0, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (8453*HPL[{1, 1, 0, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (4287*HPL[{1, 1, 0, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (16165*HPL[{1, 1, 0, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (8691*HPL[{1, 1, 0, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     1657*HPL[{1, 1, 0, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)] + 
     (2885*HPL[{1, 1, 0, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (2335*HPL[{1, 1, 0, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (4989*HPL[{1, 1, 0, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (7347*HPL[{1, 1, 0, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (1275*HPL[{1, 1, 1, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (9625*HPL[{1, 1, 1, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (10049*HPL[{1, 1, 1, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (35005*HPL[{1, 1, 1, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (2983*HPL[{1, 1, 1, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (6161*HPL[{1, 1, 1, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (13139*HPL[{1, 1, 1, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (20257*HPL[{1, 1, 1, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (3929*HPL[{1, 1, 1, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (18771*HPL[{1, 1, 1, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (4997*HPL[{1, 1, 1, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (31843*HPL[{1, 1, 1, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (1605*HPL[{1, 1, 1, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (22445*HPL[{1, 1, 1, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (3007*HPL[{1, 1, 1, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (17751*HPL[{1, 1, 1, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (2831*HPL[{1, 1, 1, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (15171*HPL[{1, 1, 1, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (4027*HPL[{1, 1, 1, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     1634*HPL[{1, 1, 1, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)] + 
     (2551*HPL[{1, 1, 1, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (18433*HPL[{1, 1, 1, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (4943*HPL[{1, 1, 1, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     1837*HPL[{1, 1, 1, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (3633*HPL[{1, 1, 1, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (3525*HPL[{1, 1, 1, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     474*HPL[{1, 1, 1, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)] + 
     (2887*HPL[{1, 1, 1, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (5033*HPL[{1, 1, 1, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (4073*HPL[{1, 1, 1, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (4361*HPL[{1, 1, 1, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (6363*HPL[{1, 1, 1, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (1105*HPL[{1, 1, 1, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (6355*HPL[{1, 1, 1, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (6731*HPL[{1, 1, 1, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (11053*HPL[{1, 1, 1, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (4187*HPL[{1, 1, 1, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (15599*HPL[{1, 1, 1, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (8381*HPL[{1, 1, 1, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     1564*HPL[{1, 1, 1, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (731*HPL[{1, 1, 1, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (11969*HPL[{1, 1, 1, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (6437*HPL[{1, 1, 1, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (4925*HPL[{1, 1, 1, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (4287*HPL[{1, 1, 1, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (6961*HPL[{1, 1, 1, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (3737*HPL[{1, 1, 1, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (5421*HPL[{1, 1, 1, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (2137*HPL[{1, 1, 1, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (9711*HPL[{1, 1, 1, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (1309*HPL[{1, 1, 1, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (8113*HPL[{1, 1, 1, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (871*HPL[{1, 1, 1, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (2867*HPL[{1, 1, 1, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (3093*HPL[{1, 1, 1, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (4491*HPL[{1, 1, 1, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (2625*HPL[{1, 1, 1, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (2201*HPL[{1, 1, 1, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (2387*HPL[{1, 1, 1, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (3531*HPL[{1, 1, 1, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (1631*HPL[{1, 1, 1, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     624*HPL[{1, 1, 1, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)] + 
     333*HPL[{1, 1, 1, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     975*HPL[{1, 1, 1, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)] - 
     (525*HPL[{0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (1685*HPL[{0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (965*HPL[{0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (1693*HPL[{0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (609*HPL[{0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (1369*HPL[{0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (843*HPL[{0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (931*HPL[{0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (217*HPL[{0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (1135*HPL[{0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     85*HPL[{0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3] - 
     119*HPL[{0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3] - 
     (409*HPL[{0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (831*HPL[{0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (551*HPL[{0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     38*HPL[{0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[3] - 
     (81*HPL[{0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (991*HPL[{0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (291*HPL[{0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (239*HPL[{0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (363*HPL[{0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (795*HPL[{0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (503*HPL[{0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (113*HPL[{0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (261*HPL[{0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (667*HPL[{0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (407*HPL[{0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (125*HPL[{0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (231*HPL[{0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (227*HPL[{0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (79*HPL[{0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (9*HPL[{0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (65*HPL[{1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (471*HPL[{1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (535*HPL[{1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (1001*HPL[{1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     42*HPL[{1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3] - 
     (795*HPL[{1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (481*HPL[{1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (143*HPL[{1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (121*HPL[{1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (637*HPL[{1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (383*HPL[{1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (279*HPL[{1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (223*HPL[{1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (473*HPL[{1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (155*HPL[{1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (47*HPL[{1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     21*HPL[{1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3] - 
     66*HPL[{1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3] - 
     (313*HPL[{1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     66*HPL[{1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3] - 
     (195*HPL[{1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (437*HPL[{1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (277*HPL[{1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (63*HPL[{1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (71*HPL[{1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     45*HPL[{1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3] - 
     (111*HPL[{1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (135*HPL[{1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (31*HPL[{1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (61*HPL[{1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (43*HPL[{1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/2 + 
     (25*HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3]^2)/8 + 
     5*HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3]^2 + 
     3*HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3]^2 + 
     5*HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3]^2 + 
     (9*HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3]^2)/4 + 
     (15*HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3]^2)/4 + 
     (9*HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3]^2)/4 + 
     4*HPL[{1, 1, 1, 1}, 1 - u^(-1)]*Zeta[3]^2 - 
     (425*HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[5])/8 - 
     (521*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[5])/8 - 
     (373*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[5])/8 - 
     (125*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[5])/4 - 
     (257*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[5])/8 - 
     (145*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[5])/4 - 
     30*HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[5] - 
     5*HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[5] - 
     28*HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[5] - 
     40*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[5] - 
     (55*HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[5])/2 - 
     (75*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[5])/4 - 
     (65*HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[5])/4 - 
     (85*HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[5])/4 - 
     (35*HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[5])/2 + 
     5*HPL[{0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[5] + 10*HPL[{1, 1}, 1 - u^(-1)]*
      Zeta[3]*Zeta[5] - (315*HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[7])/8 - 
     (105*HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[7])/8 - 
     (105*HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[7])/4 + 
     (245*HPL[{0, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (1345*HPL[{0, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (5675*HPL[{0, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (19725*HPL[{0, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (3535*HPL[{0, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (13651*HPL[{0, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1809*HPL[{0, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (11753*HPL[{0, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (2453*HPL[{0, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (10377*HPL[{0, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     346*HPL[{0, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2] + 
     (18117*HPL[{0, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1895*HPL[{0, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (1577*HPL[{0, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (6743*HPL[{0, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (21131*HPL[{0, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1877*HPL[{0, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (8441*HPL[{0, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (4517*HPL[{0, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (7389*HPL[{0, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (3003*HPL[{0, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (10277*HPL[{0, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1375*HPL[{0, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (17153*HPL[{0, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (281*HPL[{0, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (3985*HPL[{0, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (4289*HPL[{0, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (13309*HPL[{0, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (3059*HPL[{0, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (4667*HPL[{0, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     313*HPL[{0, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2] + 
     954*HPL[{0, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (1555*HPL[{0, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (7189*HPL[{0, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (3845*HPL[{0, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (12561*HPL[{0, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (2497*HPL[{0, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (8737*HPL[{0, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (2339*HPL[{0, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (14523*HPL[{0, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (455*HPL[{0, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (1685*HPL[{0, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (907*HPL[{0, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (11249*HPL[{0, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (2575*HPL[{0, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (3945*HPL[{0, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (2119*HPL[{0, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (6389*HPL[{0, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (713*HPL[{0, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (2795*HPL[{0, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (759*HPL[{0, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (9305*HPL[{0, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (525*HPL[{0, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (813*HPL[{0, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (879*HPL[{0, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (2613*HPL[{0, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (821*HPL[{0, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (2543*HPL[{0, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (691*HPL[{0, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (2035*HPL[{0, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (1015*HPL[{0, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (1437*HPL[{0, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (1547*HPL[{0, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (2293*HPL[{0, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (1225*HPL[{1, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (6205*HPL[{1, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (3303*HPL[{1, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (10975*HPL[{1, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (2121*HPL[{1, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (7655*HPL[{1, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (4103*HPL[{1, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (12757*HPL[{1, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (765*HPL[{1, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (5899*HPL[{1, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (3187*HPL[{1, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (9895*HPL[{1, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (2227*HPL[{1, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (6939*HPL[{1, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (469*HPL[{1, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     702*HPL[{1, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (607*HPL[{1, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (4871*HPL[{1, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (2641*HPL[{1, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (2033*HPL[{1, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (903*HPL[{1, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (5701*HPL[{1, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (3091*HPL[{1, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     572*HPL[{1, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (1397*HPL[{1, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (4459*HPL[{1, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (305*HPL[{1, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (1785*HPL[{1, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (1767*HPL[{1, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     315*HPL[{1, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (685*HPL[{1, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     499*HPL[{1, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (525*HPL[{1, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (1049*HPL[{1, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (1139*HPL[{1, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (6945*HPL[{1, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (763*HPL[{1, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (4865*HPL[{1, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (2641*HPL[{1, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     485*HPL[{1, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (1153*HPL[{1, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (3799*HPL[{1, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (2081*HPL[{1, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (3027*HPL[{1, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (1511*HPL[{1, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (2137*HPL[{1, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (1163*HPL[{1, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (1669*HPL[{1, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (229*HPL[{1, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (797*HPL[{1, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (441*HPL[{1, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (1263*HPL[{1, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (1259*HPL[{1, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1779*HPL[{1, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (977*HPL[{1, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (1373*HPL[{1, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (509*HPL[{1, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (351*HPL[{1, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (779*HPL[{1, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     269*HPL[{1, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     73*HPL[{1, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2] + 
     191*HPL[{1, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (417*HPL[{1, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     296*HPL[{1, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] - 
     (95*HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/8 - 
     (143*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/8 - 
     (53*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/4 - 
     11*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2] - 
     (37*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/4 - 
     12*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2] - 
     10*HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2] - 
     2*HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2] - 
     (57*HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/8 - 
     (25*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/2 - 
     (73*HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/8 - 
     (15*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/2 - 
     6*HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2] - 
     (17*HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/2 - 
     7*HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2] + 
     HPL[{0, 1}, 1 - u^(-1)]*Zeta[3]^2*Zeta[2] + 
     2*HPL[{1, 1}, 1 - u^(-1)]*Zeta[3]^2*Zeta[2] - 
     (15*HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[5]*Zeta[2])/2 - 
     (5*HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[5]*Zeta[2])/2 - 
     5*HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[5]*Zeta[2] + 
     (731*HPL[{0, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/16 + 
     (9403*HPL[{0, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/80 + 
     (2041*HPL[{0, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/32 + 
     (13507*HPL[{0, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/80 + 
     (7723*HPL[{0, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/160 + 
     (18649*HPL[{0, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/160 + 
     (10233*HPL[{0, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/160 + 
     (339*HPL[{0, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/2 + 
     (1599*HPL[{0, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/40 + 
     (14793*HPL[{0, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/160 + 
     (1621*HPL[{0, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/32 + 
     (2581*HPL[{0, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/20 + 
     (6561*HPL[{0, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/160 + 
     (1837*HPL[{0, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/20 + 
     (1017*HPL[{0, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/20 + 
     (1317*HPL[{0, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/10 + 
     (5149*HPL[{1, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/160 + 
     (12691*HPL[{1, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/160 + 
     (889*HPL[{1, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/20 + 
     (557*HPL[{1, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (347*HPL[{1, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/10 + 
     (3133*HPL[{1, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/40 + 
     (1777*HPL[{1, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/40 + 
     (1107*HPL[{1, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/10 + 
     (4839*HPL[{1, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/160 + 
     (631*HPL[{1, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/10 + 
     (1439*HPL[{1, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/40 + 
     (3399*HPL[{1, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/40 + 
     (583*HPL[{1, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/20 + 
     (489*HPL[{1, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/8 + 
     (177*HPL[{1, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (432*HPL[{1, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 - 
     (12*HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2]^2)/5 - 
     (4*HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2]^2)/5 - 
     (8*HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2]^2)/5 + 
     (5863*HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^3)/280 + 
     (507*HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^3)/14 + 
     (2637*HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^3)/140 + 
     (1326*HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^3)/35 + 
     (2353*HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^3)/140 + 
     (811*HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^3)/28 + 
     (2433*HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^3)/140 + 
     (1184*HPL[{1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^3)/35 + 
     (1774*HPL[{0, 1}, 1 - u^(-1)]*Zeta[2]^4)/175 + 
     (3548*HPL[{1, 1}, 1 - u^(-1)]*Zeta[2]^4)/175
 
cTilde[u][5, 0, 1] = (1225*HPL[{0, 0, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/
      4 + (58415*HPL[{0, 0, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (7455*HPL[{0, 0, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (60545*HPL[{0, 0, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (8315*HPL[{0, 0, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (10485*HPL[{0, 0, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (5475*HPL[{0, 0, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (37945*HPL[{0, 0, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (5011*HPL[{0, 0, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (31111*HPL[{0, 0, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (16171*HPL[{0, 0, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (58697*HPL[{0, 0, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (9857*HPL[{0, 0, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (20383*HPL[{0, 0, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (21485*HPL[{0, 0, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (17577*HPL[{0, 0, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/2 + 
     411*HPL[{0, 0, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)] + 
     (24441*HPL[{0, 0, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (12651*HPL[{0, 0, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     5913*HPL[{0, 0, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)] + 
     (15057*HPL[{0, 0, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     4113*HPL[{0, 0, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)] + 
     (34659*HPL[{0, 0, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (28671*HPL[{0, 0, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (4965*HPL[{0, 0, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (24729*HPL[{0, 0, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (26013*HPL[{0, 0, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (22193*HPL[{0, 0, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (16485*HPL[{0, 0, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (61875*HPL[{0, 0, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     2054*HPL[{0, 0, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     6485*HPL[{0, 0, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)] + 
     295*HPL[{0, 0, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)] + 
     (10059*HPL[{0, 0, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (5191*HPL[{0, 0, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (39421*HPL[{0, 0, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     757*HPL[{0, 0, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)] + 
     (27449*HPL[{0, 0, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (14453*HPL[{0, 0, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (48005*HPL[{0, 0, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (7781*HPL[{0, 0, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (41217*HPL[{0, 0, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (21645*HPL[{0, 0, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (74483*HPL[{0, 0, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (13587*HPL[{0, 0, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (51975*HPL[{0, 0, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (13805*HPL[{0, 0, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (87157*HPL[{0, 0, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     340*HPL[{0, 0, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)] + 
     (16375*HPL[{0, 0, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (8575*HPL[{0, 0, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (60287*HPL[{0, 0, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (10635*HPL[{0, 0, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     2635*HPL[{0, 0, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)] + 
     (22409*HPL[{0, 0, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (71225*HPL[{0, 0, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (7385*HPL[{0, 0, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (31885*HPL[{0, 0, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (16969*HPL[{0, 0, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (27653*HPL[{0, 0, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (1367*HPL[{0, 0, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (19363*HPL[{0, 0, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (5183*HPL[{0, 0, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     3989*HPL[{0, 0, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (925*HPL[{0, 1, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (8575*HPL[{0, 1, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (4417*HPL[{0, 1, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     4212*HPL[{0, 1, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)] + 
     (10171*HPL[{0, 1, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (46971*HPL[{0, 1, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (24737*HPL[{0, 1, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (82083*HPL[{0, 1, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (6419*HPL[{0, 1, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (8809*HPL[{0, 1, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (18489*HPL[{0, 1, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (63797*HPL[{0, 1, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (5755*HPL[{0, 1, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (22283*HPL[{0, 1, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (23681*HPL[{0, 1, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (74651*HPL[{0, 1, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (1109*HPL[{0, 1, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     1750*HPL[{0, 1, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)] + 
     915*HPL[{0, 1, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)] + 
     (25861*HPL[{0, 1, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (1121*HPL[{0, 1, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (9049*HPL[{0, 1, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (9617*HPL[{0, 1, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (61121*HPL[{0, 1, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (3069*HPL[{0, 1, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (27387*HPL[{0, 1, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (7279*HPL[{0, 1, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (47529*HPL[{0, 1, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (9347*HPL[{0, 1, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (33309*HPL[{0, 1, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (2229*HPL[{0, 1, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (27329*HPL[{0, 1, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     210*HPL[{0, 1, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)] + 
     1447*HPL[{0, 1, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (12081*HPL[{0, 1, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (21621*HPL[{0, 1, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (3637*HPL[{0, 1, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (15149*HPL[{0, 1, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (16109*HPL[{0, 1, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (51407*HPL[{0, 1, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (1219*HPL[{0, 1, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (5745*HPL[{0, 1, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (12203*HPL[{0, 1, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (40085*HPL[{0, 1, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (7819*HPL[{0, 1, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (28137*HPL[{0, 1, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (1885*HPL[{0, 1, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (23041*HPL[{0, 1, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (1737*HPL[{0, 1, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (4597*HPL[{0, 1, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (9743*HPL[{0, 1, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (16305*HPL[{0, 1, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (6239*HPL[{0, 1, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (11477*HPL[{0, 1, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     770*HPL[{0, 1, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)] + 
     (9449*HPL[{0, 1, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (4505*HPL[{0, 1, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (4369*HPL[{0, 1, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (4707*HPL[{0, 1, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (7371*HPL[{0, 1, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (1539*HPL[{0, 1, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (10377*HPL[{0, 1, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (5601*HPL[{0, 1, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (8427*HPL[{0, 1, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (1575*HPL[{1, 0, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (3725*HPL[{1, 0, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (3835*HPL[{1, 0, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (14615*HPL[{1, 0, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (4385*HPL[{1, 0, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (5099*HPL[{1, 0, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (5373*HPL[{1, 0, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (8907*HPL[{1, 0, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (5483*HPL[{1, 0, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (7655*HPL[{1, 0, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (4015*HPL[{1, 0, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (55485*HPL[{1, 0, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (2487*HPL[{1, 0, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (19401*HPL[{1, 0, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (20621*HPL[{1, 0, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (16259*HPL[{1, 0, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (1873*HPL[{1, 0, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (24355*HPL[{1, 0, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     795*HPL[{1, 0, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)] + 
     (45079*HPL[{1, 0, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (7737*HPL[{1, 0, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (7895*HPL[{1, 0, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (16781*HPL[{1, 0, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (26677*HPL[{1, 0, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (5247*HPL[{1, 0, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     1495*HPL[{1, 0, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (12709*HPL[{1, 0, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (41539*HPL[{1, 0, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (8145*HPL[{1, 0, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (29133*HPL[{1, 0, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     975*HPL[{1, 0, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     (23863*HPL[{1, 0, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     175*HPL[{1, 0, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)] + 
     (5055*HPL[{1, 0, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (10535*HPL[{1, 0, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (18911*HPL[{1, 0, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (6299*HPL[{1, 0, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (26521*HPL[{1, 0, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (7049*HPL[{1, 0, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (22471*HPL[{1, 0, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (4185*HPL[{1, 0, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (20115*HPL[{1, 0, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (5341*HPL[{1, 0, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (35093*HPL[{1, 0, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (3403*HPL[{1, 0, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     1540*HPL[{1, 0, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)] + 
     (13211*HPL[{1, 0, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (20141*HPL[{1, 0, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (747*HPL[{1, 0, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (2015*HPL[{1, 0, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (4265*HPL[{1, 0, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (28583*HPL[{1, 0, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (1353*HPL[{1, 0, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (10063*HPL[{1, 0, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (2699*HPL[{1, 0, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (16539*HPL[{1, 0, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (1931*HPL[{1, 0, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     958*HPL[{1, 0, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)] + 
     516*HPL[{1, 0, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)] + 
     (12917*HPL[{1, 0, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (2689*HPL[{1, 0, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (2273*HPL[{1, 0, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (4911*HPL[{1, 0, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (7347*HPL[{1, 0, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (275*HPL[{1, 1, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (8595*HPL[{1, 1, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (4471*HPL[{1, 1, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (8097*HPL[{1, 1, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (5293*HPL[{1, 1, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (11367*HPL[{1, 1, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (6045*HPL[{1, 1, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (38585*HPL[{1, 1, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (3471*HPL[{1, 1, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (17257*HPL[{1, 1, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     572*HPL[{1, 1, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)] + 
     (3773*HPL[{1, 1, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (5815*HPL[{1, 1, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (5307*HPL[{1, 1, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (1423*HPL[{1, 1, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (17321*HPL[{1, 1, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (1245*HPL[{1, 1, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (6945*HPL[{1, 1, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (3671*HPL[{1, 1, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (6167*HPL[{1, 1, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     288*HPL[{1, 1, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)] + 
     (17381*HPL[{1, 1, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (4663*HPL[{1, 1, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (14263*HPL[{1, 1, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (3249*HPL[{1, 1, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (13259*HPL[{1, 1, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (7131*HPL[{1, 1, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (11155*HPL[{1, 1, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (2325*HPL[{1, 1, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (15727*HPL[{1, 1, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (4247*HPL[{1, 1, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (12621*HPL[{1, 1, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (485*HPL[{1, 1, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (5799*HPL[{1, 1, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (3059*HPL[{1, 1, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (20771*HPL[{1, 1, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (945*HPL[{1, 1, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (14651*HPL[{1, 1, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (7871*HPL[{1, 1, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (12069*HPL[{1, 1, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (655*HPL[{1, 1, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (5611*HPL[{1, 1, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (6039*HPL[{1, 1, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (9473*HPL[{1, 1, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (985*HPL[{1, 1, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (6687*HPL[{1, 1, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (7243*HPL[{1, 1, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (2673*HPL[{1, 1, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (953*HPL[{1, 1, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     566*HPL[{1, 1, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (4861*HPL[{1, 1, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (7751*HPL[{1, 1, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (3193*HPL[{1, 1, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (1373*HPL[{1, 1, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (1489*HPL[{1, 1, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     1101*HPL[{1, 1, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (2375*HPL[{1, 1, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (1053*HPL[{1, 1, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (1151*HPL[{1, 1, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     864*HPL[{1, 1, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)] + 
     (763*HPL[{1, 1, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (4887*HPL[{1, 1, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     333*HPL[{1, 1, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     975*HPL[{1, 1, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)] - 
     (75*HPL[{0, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     56*HPL[{0, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3] - 
     (267*HPL[{0, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (409*HPL[{0, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     22*HPL[{0, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3] - 
     (373*HPL[{0, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (243*HPL[{0, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     21*HPL[{0, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[3] - 
     (67*HPL[{0, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (339*HPL[{0, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (211*HPL[{0, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (125*HPL[{0, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (133*HPL[{0, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (253*HPL[{0, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (89*HPL[{0, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     2*HPL[{0, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[3] - 
     (59*HPL[{1, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     42*HPL[{1, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3] - 
     (203*HPL[{1, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (155*HPL[{1, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (129*HPL[{1, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (275*HPL[{1, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (179*HPL[{1, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (33*HPL[{1, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (49*HPL[{1, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     30*HPL[{1, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3] - 
     (75*HPL[{1, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (43*HPL[{1, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     11*HPL[{1, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3] - 
     (85*HPL[{1, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     15*HPL[{1, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3] + 
     (5*HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[3]^2)/2 + 
     (15*HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[3]^2)/4 + 
     (5*HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[3]^2)/2 + 
     4*HPL[{1, 1, 1}, 1 - u^(-1)]*Zeta[3]^2 - 
     (45*HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[5])/4 - 
     (25*HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[5])/2 - 
     (45*HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[5])/4 - 
     (5*HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[5])/4 - 
     10*HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[5] - 
     (45*HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[5])/4 - 
     10*HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[5] + 10*HPL[{1}, 1 - u^(-1)]*
      Zeta[3]*Zeta[5] + (625*HPL[{0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)]*
       Zeta[2])/8 + (1625*HPL[{0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)]*
       Zeta[2])/4 + (1723*HPL[{0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)]*
       Zeta[2])/8 + (5633*HPL[{0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)]*
       Zeta[2])/8 + 135*HPL[{0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)]*
      Zeta[2] + (7859*HPL[{0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/
      16 + (4223*HPL[{0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (12935*HPL[{0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1513*HPL[{0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (753*HPL[{0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     203*HPL[{0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2] + 
     (9995*HPL[{0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1099*HPL[{0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (7011*HPL[{0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (3821*HPL[{0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (5657*HPL[{0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     73*HPL[{0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2] + 
     (2465*HPL[{0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (2661*HPL[{0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (8183*HPL[{0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (221*HPL[{0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     359*HPL[{0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (783*HPL[{0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     574*HPL[{0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (1327*HPL[{0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (4465*HPL[{0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1227*HPL[{0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (7139*HPL[{0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1709*HPL[{0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (5039*HPL[{0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1395*HPL[{0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     499*HPL[{0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (245*HPL[{1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (527*HPL[{1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     142*HPL[{1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2] + 
     (6997*HPL[{1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (743*HPL[{1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (4919*HPL[{1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1341*HPL[{1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (1959*HPL[{1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (1097*HPL[{1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (477*HPL[{1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (2111*HPL[{1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (6101*HPL[{1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1453*HPL[{1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (2149*HPL[{1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (2397*HPL[{1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (3373*HPL[{1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (213*HPL[{1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (3137*HPL[{1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1727*HPL[{1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (625*HPL[{1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (599*HPL[{1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (3545*HPL[{1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1971*HPL[{1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1371*HPL[{1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (945*HPL[{1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1393*HPL[{1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (791*HPL[{1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     269*HPL[{1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (555*HPL[{1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (381*HPL[{1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (869*HPL[{1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     296*HPL[{1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] - 
     (33*HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/8 - 
     5*HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2] - 
     (35*HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/8 - 
     (HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/2 - 
     (15*HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/4 - 
     (9*HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/2 - 
     4*HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2] + 
     2*HPL[{1}, 1 - u^(-1)]*Zeta[3]^2*Zeta[2] + 
     (2709*HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/80 + 
     (2653*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/32 + 
     (3763*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/80 + 
     (4553*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/40 + 
     (141*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/4 + 
     (3197*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/40 + 
     (931*HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/20 + 
     (1107*HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/10 + 
     (2349*HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/80 + 
     (2619*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/40 + 
     (3137*HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/80 + 
     (705*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/8 + 
     (143*HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (495*HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/8 + 
     (771*HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/20 + 
     (432*HPL[{1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (643*HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[2]^3)/35 + 
     (811*HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[2]^3)/28 + 
     (1403*HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[2]^3)/70 + 
     (1184*HPL[{1, 1, 1}, 1 - u^(-1)]*Zeta[2]^3)/35 + 
     (3548*HPL[{1}, 1 - u^(-1)]*Zeta[2]^4)/175
 
cTilde[u][5, 0, 2] = (1225*HPL[{0, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (16405*HPL[{0, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (8415*HPL[{0, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (36615*HPL[{0, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (4731*HPL[{0, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (25297*HPL[{0, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (13217*HPL[{0, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (48231*HPL[{0, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (361*HPL[{0, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (2347*HPL[{0, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (9787*HPL[{0, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (18577*HPL[{0, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (3033*HPL[{0, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (25765*HPL[{0, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (13611*HPL[{0, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (23109*HPL[{0, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (971*HPL[{0, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (1853*HPL[{0, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (7709*HPL[{0, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (3743*HPL[{0, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (4633*HPL[{0, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (10395*HPL[{0, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (10975*HPL[{0, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (4691*HPL[{0, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (3101*HPL[{0, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (15729*HPL[{0, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (8299*HPL[{0, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (28985*HPL[{0, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (2695*HPL[{0, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (1263*HPL[{0, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (1347*HPL[{0, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (4337*HPL[{0, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (725*HPL[{0, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (6187*HPL[{0, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (6423*HPL[{0, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (6277*HPL[{0, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (1891*HPL[{0, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (8727*HPL[{0, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (4607*HPL[{0, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     982*HPL[{0, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (1231*HPL[{0, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (13145*HPL[{0, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (6929*HPL[{0, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (24307*HPL[{0, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (4435*HPL[{0, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (8481*HPL[{0, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (9047*HPL[{0, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (29047*HPL[{0, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/32 + 
     56*HPL[{0, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)] + 
     (5281*HPL[{0, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (5565*HPL[{0, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (19725*HPL[{0, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (435*HPL[{0, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (1723*HPL[{0, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (7361*HPL[{0, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (11839*HPL[{0, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (2451*HPL[{0, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (10493*HPL[{0, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (351*HPL[{0, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (18361*HPL[{0, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (1853*HPL[{0, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (6437*HPL[{0, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (6933*HPL[{0, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (5357*HPL[{0, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (625*HPL[{1, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (2725*HPL[{1, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (5653*HPL[{1, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (21823*HPL[{1, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (3287*HPL[{1, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (7597*HPL[{1, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (8031*HPL[{1, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (27089*HPL[{1, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (2105*HPL[{1, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (713*HPL[{1, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (6019*HPL[{1, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (20991*HPL[{1, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (3795*HPL[{1, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (7331*HPL[{1, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (979*HPL[{1, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (3125*HPL[{1, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (1487*HPL[{1, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (9095*HPL[{1, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (1197*HPL[{1, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (17007*HPL[{1, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (2963*HPL[{1, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (11905*HPL[{1, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (6361*HPL[{1, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (20391*HPL[{1, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (2061*HPL[{1, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     283*HPL[{1, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (4849*HPL[{1, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (1979*HPL[{1, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (1585*HPL[{1, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (11109*HPL[{1, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (5993*HPL[{1, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (9199*HPL[{1, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (585*HPL[{1, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (1897*HPL[{1, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (1997*HPL[{1, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (7133*HPL[{1, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (2433*HPL[{1, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (4999*HPL[{1, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (5345*HPL[{1, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (8563*HPL[{1, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (829*HPL[{1, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (1903*HPL[{1, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (2037*HPL[{1, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (13335*HPL[{1, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (2649*HPL[{1, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (9367*HPL[{1, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (2529*HPL[{1, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (7723*HPL[{1, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (1225*HPL[{1, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (6153*HPL[{1, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (1645*HPL[{1, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (5437*HPL[{1, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (1061*HPL[{1, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (1915*HPL[{1, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (259*HPL[{1, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (6323*HPL[{1, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (1551*HPL[{1, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (2933*HPL[{1, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (1597*HPL[{1, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (4931*HPL[{1, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (1063*HPL[{1, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (869*HPL[{1, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (237*HPL[{1, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (705*HPL[{1, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/2 - 
     (21*HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (45*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (65*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/16 - 
     (31*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (49*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/16 - 
     (79*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/16 - 
     (63*HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/16 - 
     (HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (43*HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/16 - 
     (43*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (63*HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/16 - 
     (15*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (23*HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (37*HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (29*HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 + 
     (HPL[{0, 1}, 1 - u^(-1)]*Zeta[3]^2)/2 + HPL[{1, 1}, 1 - u^(-1)]*
      Zeta[3]^2 - (5*HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[5])/4 - 
     (5*HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[5])/4 + 
     (475*HPL[{0, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (2615*HPL[{0, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (1401*HPL[{0, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (4615*HPL[{0, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (899*HPL[{0, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (403*HPL[{0, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (1751*HPL[{0, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (1333*HPL[{0, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (647*HPL[{0, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (2505*HPL[{0, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (1365*HPL[{0, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (4109*HPL[{0, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (481*HPL[{0, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1449*HPL[{0, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1603*HPL[{0, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     144*HPL[{0, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (69*HPL[{1, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (2133*HPL[{1, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (1171*HPL[{1, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (215*HPL[{1, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (785*HPL[{1, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (1211*HPL[{1, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (337*HPL[{1, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (1895*HPL[{1, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (597*HPL[{1, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (473*HPL[{1, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (1069*HPL[{1, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (367*HPL[{1, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (95*HPL[{1, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     65*HPL[{1, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (595*HPL[{1, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     100*HPL[{1, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] - 
     (HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/2 - 
     (HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/2 + 
     (287*HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/40 + 
     (77*HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/4 + 
     (891*HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/80 + 
     (1071*HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/40 + 
     (383*HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/40 + 
     (99*HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (123*HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/10 + 
     (132*HPL[{1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (148*HPL[{0, 1}, 1 - u^(-1)]*Zeta[2]^3)/35 + 
     (296*HPL[{1, 1}, 1 - u^(-1)]*Zeta[2]^3)/35
 
cTilde[u][5, 0, 3] = (75*HPL[{0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (3275*HPL[{0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/96 + 
     (1733*HPL[{0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/96 + 
     (8023*HPL[{0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/96 + 
     (1003*HPL[{0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/96 + 
     (1857*HPL[{0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (2963*HPL[{0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/96 + 
     (2833*HPL[{0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/24 + 
     (319*HPL[{0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/48 + 
     (1397*HPL[{0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (1117*HPL[{0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/48 + 
     (2183*HPL[{0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/24 + 
     (1445*HPL[{0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/96 + 
     (2025*HPL[{0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (3257*HPL[{0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/96 + 
     (1899*HPL[{0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (19*HPL[{0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (567*HPL[{0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (605*HPL[{0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (223*HPL[{0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/3 + 
     (557*HPL[{0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/48 + 
     (619*HPL[{0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/12 + 
     (883*HPL[{0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (9239*HPL[{0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/96 + 
     (767*HPL[{0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/96 + 
     (1277*HPL[{0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (2053*HPL[{0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/96 + 
     (3575*HPL[{0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/48 + 
     (709*HPL[{0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/48 + 
     (2497*HPL[{0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/48 + 
     (2689*HPL[{0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/96 + 
     (723*HPL[{0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (185*HPL[{1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/48 + 
     (377*HPL[{1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/12 + 
     (1603*HPL[{1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/96 + 
     (6217*HPL[{1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/96 + 
     (481*HPL[{1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/48 + 
     (1081*HPL[{1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/24 + 
     (193*HPL[{1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (659*HPL[{1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (643*HPL[{1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/96 + 
     (205*HPL[{1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/6 + 
     (295*HPL[{1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (6107*HPL[{1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/96 + 
     (587*HPL[{1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/48 + 
     (4259*HPL[{1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/96 + 
     (577*HPL[{1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/24 + 
     (613*HPL[{1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (21*HPL[{1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (2701*HPL[{1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/96 + 
     (1457*HPL[{1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/96 + 
     52*HPL[{1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)] + 
     (923*HPL[{1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/96 + 
     (145*HPL[{1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (941*HPL[{1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/48 + 
     (995*HPL[{1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (111*HPL[{1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (673*HPL[{1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/24 + 
     (46*HPL[{1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/3 + 
     (773*HPL[{1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (511*HPL[{1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/48 + 
     (541*HPL[{1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (295*HPL[{1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (111*HPL[{1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/2 - 
     (3*HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/16 - 
     (3*HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (5*HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/16 - 
     (HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (3*HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (3*HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 + 
     (103*HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/96 + 
     (149*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/24 + 
     (117*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (73*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/6 + 
     (251*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/96 + 
     (815*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/96 + 
     (467*HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/96 + 
     (235*HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (203*HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/96 + 
     (353*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/48 + 
     (419*HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/96 + 
     12*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (161*HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/48 + 
     (67*HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     5*HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2] + 
     13*HPL[{1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (2*HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (6*HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (6*HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (12*HPL[{1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/5
 
cTilde[u][5, 0, 4] = (25*HPL[{0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/384 + 
     (349*HPL[{0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/384 + 
     (107*HPL[{0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/192 + 
     (119*HPL[{0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/48 + 
     (35*HPL[{0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/96 + 
     (237*HPL[{0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/128 + 
     (425*HPL[{0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/384 + 
     (389*HPL[{0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/96 + 
     (25*HPL[{0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/96 + 
     (575*HPL[{0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/384 + 
     (343*HPL[{0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/384 + 
     (611*HPL[{0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/192 + 
     (79*HPL[{0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/128 + 
     (37*HPL[{0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (263*HPL[{0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/192 + 
     (9*HPL[{0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (23*HPL[{1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/128 + 
     (251*HPL[{1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/192 + 
     (299*HPL[{1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/384 + 
     (17*HPL[{1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/6 + 
     (67*HPL[{1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/128 + 
     (389*HPL[{1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/192 + 
     (227*HPL[{1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/192 + 
     (61*HPL[{1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (25*HPL[{1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/64 + 
     (161*HPL[{1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/96 + 
     (95*HPL[{1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/96 + 
     3*HPL[{1, 1, 0, 1, 1, 1}, 1 - u^(-1)] + 
     (71*HPL[{1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/96 + 
     (17*HPL[{1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (5*HPL[{1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (57*HPL[{1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/48 + 
     (HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/12 + 
     (HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/12 + 
     (HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (HPL[{1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/2
 
cTilde[u][5, 0, 5] = HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)]/1920 + 
     HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)]/384 + HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)]/
      192 + HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)]/96 + 
     HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)]/192 + HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)]/
      64 + HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)]/64 + 
     HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)]/32 + HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)]/
      384 + HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)]/96 + 
     HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)]/64 + HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)]/
      32 + HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)]/96 + 
     HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)]/32 + HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)]/
      32 + HPL[{1, 1, 1, 1, 1}, 1 - u^(-1)]/16
 
cTilde[u][5, 1, 0] = 245*HPL[{0, 0, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)] + 
     (45045*HPL[{0, 0, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (11445*HPL[{0, 0, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (90475*HPL[{0, 0, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (3125*HPL[{0, 0, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (62355*HPL[{0, 0, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (16155*HPL[{0, 0, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (27555*HPL[{0, 0, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (3639*HPL[{0, 0, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (45735*HPL[{0, 0, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (5899*HPL[{0, 0, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     5309*HPL[{0, 0, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)] + 
     (7053*HPL[{0, 0, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (29301*HPL[{0, 0, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (30533*HPL[{0, 0, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (99515*HPL[{0, 0, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (2279*HPL[{0, 0, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (35413*HPL[{0, 0, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (18183*HPL[{0, 0, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (8495*HPL[{0, 0, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/2 + 
     662*HPL[{0, 0, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)] + 
     (23469*HPL[{0, 0, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (6111*HPL[{0, 0, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (40487*HPL[{0, 0, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (3383*HPL[{0, 0, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (8703*HPL[{0, 0, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (4527*HPL[{0, 0, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (62367*HPL[{0, 0, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (5633*HPL[{0, 0, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (43099*HPL[{0, 0, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (22535*HPL[{0, 0, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (71843*HPL[{0, 0, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (1545*HPL[{0, 0, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (28677*HPL[{0, 0, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (14663*HPL[{0, 0, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (28043*HPL[{0, 0, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (8337*HPL[{0, 0, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (38761*HPL[{0, 0, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (5043*HPL[{0, 0, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (67441*HPL[{0, 0, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (5159*HPL[{0, 0, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (14355*HPL[{0, 0, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (14903*HPL[{0, 0, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (52037*HPL[{0, 0, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (9175*HPL[{0, 0, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (17997*HPL[{0, 0, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (9413*HPL[{0, 0, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (60237*HPL[{0, 0, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (859*HPL[{0, 0, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (5609*HPL[{0, 0, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (5803*HPL[{0, 0, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (20881*HPL[{0, 0, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (7039*HPL[{0, 0, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (14467*HPL[{0, 0, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (7571*HPL[{0, 0, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (24523*HPL[{0, 0, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (2369*HPL[{0, 0, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (5399*HPL[{0, 0, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (11309*HPL[{0, 0, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (9463*HPL[{0, 0, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (1795*HPL[{0, 0, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (13119*HPL[{0, 0, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     860*HPL[{0, 0, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     (10839*HPL[{0, 0, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (1125*HPL[{0, 1, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (23995*HPL[{0, 1, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (12227*HPL[{0, 1, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (47383*HPL[{0, 1, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (853*HPL[{0, 1, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (32759*HPL[{0, 1, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (17039*HPL[{0, 1, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (57221*HPL[{0, 1, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (4111*HPL[{0, 1, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (24229*HPL[{0, 1, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (12555*HPL[{0, 1, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (22109*HPL[{0, 1, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (7655*HPL[{0, 1, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (30609*HPL[{0, 1, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (4003*HPL[{0, 1, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (51347*HPL[{0, 1, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (1347*HPL[{0, 1, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (2367*HPL[{0, 1, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (9771*HPL[{0, 1, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (35535*HPL[{0, 1, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (1459*HPL[{0, 1, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     1539*HPL[{0, 1, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)] + 
     (12879*HPL[{0, 1, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     2617*HPL[{0, 1, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (3855*HPL[{0, 1, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (4595*HPL[{0, 1, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (9607*HPL[{0, 1, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (32361*HPL[{0, 1, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (6069*HPL[{0, 1, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (22445*HPL[{0, 1, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (5885*HPL[{0, 1, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (18529*HPL[{0, 1, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     120*HPL[{0, 1, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)] + 
     (7695*HPL[{0, 1, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (7913*HPL[{0, 1, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (29405*HPL[{0, 1, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (2311*HPL[{0, 1, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (20399*HPL[{0, 1, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (10667*HPL[{0, 1, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (17513*HPL[{0, 1, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (1485*HPL[{0, 1, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (3811*HPL[{0, 1, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     497*HPL[{0, 1, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)] + 
     (27115*HPL[{0, 1, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (2501*HPL[{0, 1, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (18835*HPL[{0, 1, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (4943*HPL[{0, 1, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     1948*HPL[{0, 1, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (1013*HPL[{0, 1, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (6003*HPL[{0, 1, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (3125*HPL[{0, 1, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     1367*HPL[{0, 1, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)] + 
     (3905*HPL[{0, 1, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (7607*HPL[{0, 1, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     500*HPL[{0, 1, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)] + 
     (12725*HPL[{0, 1, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (2727*HPL[{0, 1, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (5715*HPL[{0, 1, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (3007*HPL[{0, 1, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (9853*HPL[{0, 1, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (1945*HPL[{0, 1, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (1715*HPL[{0, 1, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (3603*HPL[{0, 1, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (5631*HPL[{0, 1, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (875*HPL[{1, 0, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (20405*HPL[{1, 0, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (10375*HPL[{1, 0, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (40545*HPL[{1, 0, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (5713*HPL[{1, 0, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (28045*HPL[{1, 0, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (14585*HPL[{1, 0, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (49175*HPL[{1, 0, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (1687*HPL[{1, 0, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (20735*HPL[{1, 0, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (10729*HPL[{1, 0, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (38057*HPL[{1, 0, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (6491*HPL[{1, 0, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (26365*HPL[{1, 0, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (13793*HPL[{1, 0, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (44377*HPL[{1, 0, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     135*HPL[{1, 0, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)] + 
     (16211*HPL[{1, 0, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (8345*HPL[{1, 0, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (30641*HPL[{1, 0, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (2463*HPL[{1, 0, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (21241*HPL[{1, 0, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (11105*HPL[{1, 0, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (9063*HPL[{1, 0, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (3207*HPL[{1, 0, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (15865*HPL[{1, 0, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (8281*HPL[{1, 0, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     1753*HPL[{1, 0, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)] + 
     (5213*HPL[{1, 0, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (19463*HPL[{1, 0, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     638*HPL[{1, 0, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     (16077*HPL[{1, 0, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (755*HPL[{1, 0, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (1655*HPL[{1, 0, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (3393*HPL[{1, 0, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (6363*HPL[{1, 0, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (3913*HPL[{1, 0, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (17653*HPL[{1, 0, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (9221*HPL[{1, 0, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (7591*HPL[{1, 0, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (2471*HPL[{1, 0, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (13175*HPL[{1, 0, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (6857*HPL[{1, 0, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (23523*HPL[{1, 0, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (4287*HPL[{1, 0, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (2043*HPL[{1, 0, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (4285*HPL[{1, 0, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     1691*HPL[{1, 0, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (419*HPL[{1, 0, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (10385*HPL[{1, 0, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (2697*HPL[{1, 0, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (19001*HPL[{1, 0, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     208*HPL[{1, 0, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)] + 
     (13213*HPL[{1, 0, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (3471*HPL[{1, 0, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     1383*HPL[{1, 0, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (2289*HPL[{1, 0, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (9923*HPL[{1, 0, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (5209*HPL[{1, 0, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (8571*HPL[{1, 0, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (1679*HPL[{1, 0, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (5969*HPL[{1, 0, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (3133*HPL[{1, 0, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (4887*HPL[{1, 0, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (275*HPL[{1, 1, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (2775*HPL[{1, 1, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (1417*HPL[{1, 1, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     1350*HPL[{1, 1, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)] + 
     (3215*HPL[{1, 1, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     937*HPL[{1, 1, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)] + 
     (1957*HPL[{1, 1, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     1620*HPL[{1, 1, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)] + 
     124*HPL[{1, 1, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)] + 
     (11185*HPL[{1, 1, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (2909*HPL[{1, 1, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (5029*HPL[{1, 1, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (3607*HPL[{1, 1, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (13985*HPL[{1, 1, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     459*HPL[{1, 1, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     (11601*HPL[{1, 1, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (335*HPL[{1, 1, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (8833*HPL[{1, 1, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     286*HPL[{1, 1, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)] + 
     (16267*HPL[{1, 1, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (2783*HPL[{1, 1, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (11315*HPL[{1, 1, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (2971*HPL[{1, 1, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (9497*HPL[{1, 1, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (941*HPL[{1, 1, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (4255*HPL[{1, 1, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     279*HPL[{1, 1, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)] + 
     (7373*HPL[{1, 1, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (2865*HPL[{1, 1, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (10273*HPL[{1, 1, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (2699*HPL[{1, 1, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (8391*HPL[{1, 1, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (495*HPL[{1, 1, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (905*HPL[{1, 1, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (3739*HPL[{1, 1, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (6769*HPL[{1, 1, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (2225*HPL[{1, 1, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (9427*HPL[{1, 1, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (619*HPL[{1, 1, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (7985*HPL[{1, 1, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (1465*HPL[{1, 1, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (7103*HPL[{1, 1, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (1857*HPL[{1, 1, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (6205*HPL[{1, 1, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (1193*HPL[{1, 1, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (4333*HPL[{1, 1, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (4555*HPL[{1, 1, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     885*HPL[{1, 1, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (255*HPL[{1, 1, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     353*HPL[{1, 1, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (739*HPL[{1, 1, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (5041*HPL[{1, 1, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (943*HPL[{1, 1, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     440*HPL[{1, 1, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)] + 
     (929*HPL[{1, 1, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     726*HPL[{1, 1, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (675*HPL[{1, 1, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (1331*HPL[{1, 1, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (701*HPL[{1, 1, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     564*HPL[{1, 1, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)] + 
     (463*HPL[{1, 1, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (3159*HPL[{1, 1, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     207*HPL[{1, 1, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     642*HPL[{1, 1, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)] - 
     (175*HPL[{0, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (443*HPL[{0, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (129*HPL[{0, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (385*HPL[{0, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (163*HPL[{0, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (319*HPL[{0, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (101*HPL[{0, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (43*HPL[{0, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (113*HPL[{0, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (269*HPL[{0, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (81*HPL[{0, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (97*HPL[{0, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (25*HPL[{0, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (181*HPL[{0, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (31*HPL[{0, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (9*HPL[{0, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     10*HPL[{1, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3] - 
     (235*HPL[{1, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     17*HPL[{1, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3] - 
     (103*HPL[{1, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (21*HPL[{1, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (87*HPL[{1, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (55*HPL[{1, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     10*HPL[{1, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[3] - 
     (29*HPL[{1, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (37*HPL[{1, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (89*HPL[{1, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (51*HPL[{1, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (13*HPL[{1, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     12*HPL[{1, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3] - 
     (17*HPL[{1, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/2 + 
     (3*HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[3]^2)/2 + 
     (7*HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[3]^2)/4 + 
     (3*HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[3]^2)/4 + HPL[{1, 1, 1}, 1 - u^(-1)]*
      Zeta[3]^2 - (131*HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[5])/8 - 
     15*HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[5] - 
     (45*HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[5])/4 - 
     5*HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[5] - 
     (15*HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[5])/2 - 
     (25*HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[5])/4 - 
     (25*HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[5])/4 - 
     (105*HPL[{0, 1}, 1 - u^(-1)]*Zeta[7])/8 + 
     (495*HPL[{0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     305*HPL[{0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (2529*HPL[{0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (8047*HPL[{0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1511*HPL[{0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (5523*HPL[{0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     180*HPL[{0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2] + 
     (8757*HPL[{0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (495*HPL[{0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (4115*HPL[{0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (537*HPL[{0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (6681*HPL[{0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (175*HPL[{0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (575*HPL[{0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (2409*HPL[{0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (3627*HPL[{0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (709*HPL[{0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     203*HPL[{0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (1693*HPL[{0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (5349*HPL[{0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     67*HPL[{0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2] + 
     (3677*HPL[{0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (481*HPL[{0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (1455*HPL[{0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (755*HPL[{0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1397*HPL[{0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (729*HPL[{0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (4469*HPL[{0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (993*HPL[{0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (3097*HPL[{0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (807*HPL[{0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     304*HPL[{0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (545*HPL[{1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (2663*HPL[{1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1383*HPL[{1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (4433*HPL[{1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (853*HPL[{1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (3049*HPL[{1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1593*HPL[{1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1213*HPL[{1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (291*HPL[{1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     144*HPL[{1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (1191*HPL[{1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (3707*HPL[{1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (405*HPL[{1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     161*HPL[{1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (1335*HPL[{1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (2013*HPL[{1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     27*HPL[{1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2] + 
     (465*HPL[{1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (243*HPL[{1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     189*HPL[{1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (637*HPL[{1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (2085*HPL[{1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1091*HPL[{1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     204*HPL[{1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (467*HPL[{1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (799*HPL[{1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (411*HPL[{1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (313*HPL[{1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (293*HPL[{1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (439*HPL[{1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (449*HPL[{1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     170*HPL[{1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] - 
     (19*HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/4 - 
     5*HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2] - 
     (31*HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/8 - 
     2*HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2] - 
     (11*HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/4 - 
     (5*HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/2 - 
     (5*HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/2 - 
     (5*HPL[{0, 1}, 1 - u^(-1)]*Zeta[5]*Zeta[2])/2 + 
     (1001*HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/40 + 
     (8901*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/160 + 
     (935*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/32 + 
     (553*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/8 + 
     (649*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/32 + 
     (1849*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/40 + 
     (477*HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/20 + 
     (597*HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/10 + 
     (2453*HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/160 + 
     (1409*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/40 + 
     (277*HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/16 + 
     (873*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/20 + 
     (273*HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/20 + 
     (1221*HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/40 + 
     (579*HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/40 + 
     (192*HPL[{1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 - 
     (4*HPL[{0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2]^2)/5 + 
     (811*HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[2]^3)/70 + 
     (57*HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[2]^3)/4 + 
     (811*HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[2]^3)/140 + 
     (296*HPL[{1, 1, 1}, 1 - u^(-1)]*Zeta[2]^3)/35
 
cTilde[u][5, 1, 1] = (1225*HPL[{0, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (16625*HPL[{0, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (8375*HPL[{0, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (35925*HPL[{0, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (4599*HPL[{0, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (24685*HPL[{0, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (12735*HPL[{0, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (45923*HPL[{0, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (1351*HPL[{0, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (18111*HPL[{0, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (4645*HPL[{0, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (4409*HPL[{0, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (5549*HPL[{0, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (24303*HPL[{0, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (3167*HPL[{0, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (42947*HPL[{0, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (853*HPL[{0, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (14027*HPL[{0, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (7157*HPL[{0, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (14081*HPL[{0, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (2091*HPL[{0, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (19451*HPL[{0, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (5065*HPL[{0, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (34811*HPL[{0, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (2683*HPL[{0, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (14465*HPL[{0, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (3757*HPL[{0, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (13377*HPL[{0, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (1163*HPL[{0, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (9255*HPL[{0, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (2437*HPL[{0, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     1987*HPL[{0, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (145*HPL[{0, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (5673*HPL[{0, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (5765*HPL[{0, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (11591*HPL[{0, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (825*HPL[{0, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (16029*HPL[{0, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (8341*HPL[{0, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (28869*HPL[{0, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (2061*HPL[{0, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (11921*HPL[{0, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (3089*HPL[{0, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     1391*HPL[{0, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)] + 
     (3785*HPL[{0, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (15419*HPL[{0, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (4059*HPL[{0, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (13269*HPL[{0, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (173*HPL[{0, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (9333*HPL[{0, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (4807*HPL[{0, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (17839*HPL[{0, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (2927*HPL[{0, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (6203*HPL[{0, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (3263*HPL[{0, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     1347*HPL[{0, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (1981*HPL[{0, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (4651*HPL[{0, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (2447*HPL[{0, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (16635*HPL[{0, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (767*HPL[{0, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (2893*HPL[{0, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     385*HPL[{0, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     (4887*HPL[{0, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (425*HPL[{1, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (2365*HPL[{1, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (4791*HPL[{1, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (19483*HPL[{1, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (1351*HPL[{1, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     842*HPL[{1, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)] + 
     (7001*HPL[{1, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (24325*HPL[{1, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (413*HPL[{1, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (10011*HPL[{1, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (2585*HPL[{1, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (18787*HPL[{1, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (1575*HPL[{1, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (3257*HPL[{1, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (3421*HPL[{1, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (11225*HPL[{1, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (1101*HPL[{1, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (7865*HPL[{1, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (4041*HPL[{1, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     945*HPL[{1, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)] + 
     (1211*HPL[{1, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (5255*HPL[{1, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (5517*HPL[{1, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     1143*HPL[{1, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (1607*HPL[{1, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (7881*HPL[{1, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (4127*HPL[{1, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (14131*HPL[{1, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (323*HPL[{1, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (4919*HPL[{1, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (1305*HPL[{1, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (4143*HPL[{1, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     50*HPL[{1, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)] + 
     401*HPL[{1, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (1643*HPL[{1, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     783*HPL[{1, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)] + 
     (967*HPL[{1, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (4361*HPL[{1, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (2289*HPL[{1, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (3821*HPL[{1, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (1255*HPL[{1, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     410*HPL[{1, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (3429*HPL[{1, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (11847*HPL[{1, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (1069*HPL[{1, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (1033*HPL[{1, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (4389*HPL[{1, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     870*HPL[{1, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (861*HPL[{1, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (5177*HPL[{1, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     168*HPL[{1, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)] + 
     (4775*HPL[{1, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (421*HPL[{1, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (6691*HPL[{1, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (3551*HPL[{1, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (1419*HPL[{1, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (295*HPL[{1, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     316*HPL[{1, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (1343*HPL[{1, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (1101*HPL[{1, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (851*HPL[{1, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (771*HPL[{1, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/2 + 
     207*HPL[{1, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     642*HPL[{1, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)] - 
     (15*HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (91*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (25*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (33*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (17*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (35*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (11*HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     2*HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[3] - 
     (13*HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (17*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (39*HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (21*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (13*HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (25*HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (17*HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 + 
     HPL[{0, 1}, 1 - u^(-1)]*Zeta[3]^2 + HPL[{1, 1}, 1 - u^(-1)]*Zeta[3]^2 - 
     (5*HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[5])/4 - 
     (5*HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[5])/4 - 
     (5*HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[5])/4 + 
     (475*HPL[{0, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (2675*HPL[{0, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1373*HPL[{0, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     279*HPL[{0, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (817*HPL[{0, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     193*HPL[{0, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (813*HPL[{0, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (613*HPL[{0, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (267*HPL[{0, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (2315*HPL[{0, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (305*HPL[{0, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (3751*HPL[{0, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (763*HPL[{0, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (649*HPL[{0, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (1397*HPL[{0, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     256*HPL[{0, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (47*HPL[{1, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (1807*HPL[{1, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (117*HPL[{1, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     185*HPL[{1, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (589*HPL[{1, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (2059*HPL[{1, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1093*HPL[{1, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     202*HPL[{1, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (207*HPL[{1, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (197*HPL[{1, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (419*HPL[{1, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (1249*HPL[{1, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (135*HPL[{1, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (871*HPL[{1, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     59*HPL[{1, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2] + 
     170*HPL[{1, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] - 
     (HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/2 - 
     (HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/2 - 
     (HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/2 + 
     (289*HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/20 + 
     (184*HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (403*HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/20 + 
     (234*HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (127*HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/10 + 
     (1209*HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/40 + 
     (663*HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/40 + 
     (192*HPL[{1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (296*HPL[{0, 1}, 1 - u^(-1)]*Zeta[2]^3)/35 + 
     (296*HPL[{1, 1}, 1 - u^(-1)]*Zeta[2]^3)/35
 
cTilde[u][5, 1, 2] = (75*HPL[{0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (605*HPL[{0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (1211*HPL[{0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (5767*HPL[{0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (331*HPL[{0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (7887*HPL[{0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (4041*HPL[{0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (7843*HPL[{0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (773*HPL[{0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (2885*HPL[{0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (1469*HPL[{0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (11997*HPL[{0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (439*HPL[{0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (1031*HPL[{0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     134*HPL[{0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     (1919*HPL[{0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (243*HPL[{0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (2231*HPL[{0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (2259*HPL[{0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (4777*HPL[{0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (657*HPL[{0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (6591*HPL[{0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     107*HPL[{0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)] + 
     (12389*HPL[{0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (419*HPL[{0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (1229*HPL[{0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (2543*HPL[{0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (9493*HPL[{0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (1581*HPL[{0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (6577*HPL[{0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (3477*HPL[{0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (5857*HPL[{0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (165*HPL[{1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (1811*HPL[{1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (913*HPL[{1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (981*HPL[{1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (65*HPL[{1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (2707*HPL[{1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (1403*HPL[{1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (2547*HPL[{1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (161*HPL[{1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (2017*HPL[{1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (259*HPL[{1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (979*HPL[{1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (319*HPL[{1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (1359*HPL[{1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (715*HPL[{1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (2417*HPL[{1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (111*HPL[{1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (1591*HPL[{1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (407*HPL[{1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (3147*HPL[{1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (985*HPL[{1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/32 + 
     137*HPL[{1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)] + 
     (1155*HPL[{1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (3925*HPL[{1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (661*HPL[{1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (825*HPL[{1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (865*HPL[{1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (3023*HPL[{1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     34*HPL[{1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)] + 
     (1057*HPL[{1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (1133*HPL[{1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     228*HPL[{1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)] - 
     (3*HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/16 - 
     (HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/4 + 
     (19*HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (517*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (65*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (457*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (151*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1275*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (667*HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (1053*HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (95*HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (469*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (119*HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (777*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (153*HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (549*HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (291*HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (109*HPL[{1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (12*HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (42*HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (18*HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (48*HPL[{1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/5
 
cTilde[u][5, 1, 3] = (25*HPL[{0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/48 + 
     (473*HPL[{0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/48 + 
     (479*HPL[{0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/96 + 
     (2581*HPL[{0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/96 + 
     (259*HPL[{0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/96 + 
     (881*HPL[{0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/48 + 
     (905*HPL[{0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/96 + 
     (1921*HPL[{0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/48 + 
     (149*HPL[{0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/96 + 
     (323*HPL[{0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/24 + 
     (55*HPL[{0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (92*HPL[{0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/3 + 
     (397*HPL[{0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/96 + 
     (253*HPL[{0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/12 + 
     (527*HPL[{0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/48 + 
     (675*HPL[{0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (91*HPL[{1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/96 + 
     (21*HPL[{1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (509*HPL[{1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/96 + 
     (587*HPL[{1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/24 + 
     3*HPL[{1, 0, 1, 0, 0, 1}, 1 - u^(-1)] + 
     (101*HPL[{1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/6 + 
     (209*HPL[{1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/24 + 
     (539*HPL[{1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (89*HPL[{1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/48 + 
     (613*HPL[{1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/48 + 
     (157*HPL[{1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/24 + 
     (207*HPL[{1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (101*HPL[{1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/24 + 
     18*HPL[{1, 1, 1, 0, 1, 1}, 1 - u^(-1)] + 
     (19*HPL[{1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (133*HPL[{1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (25*HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/12 + 
     (13*HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/12 + 
     (9*HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (7*HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/12 + 
     3*HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (3*HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (11*HPL[{1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/2
 
cTilde[u][5, 1, 4] = HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)]/96 + 
     (27*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)])/128 + 
     (47*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)])/384 + 
     (2*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)])/3 + 
     (25*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)])/384 + 
     (33*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)])/64 + 
     (59*HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)])/192 + 
     (41*HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (13*HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)])/384 + 
     (3*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (13*HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)])/64 + 
     (31*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (5*HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)])/48 + 
     (23*HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (13*HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (13*HPL[{1, 1, 1, 1, 1}, 1 - u^(-1)])/8
 
cTilde[u][5, 2, 0] = (735*HPL[{0, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (8835*HPL[{0, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (1125*HPL[{0, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (9045*HPL[{0, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (599*HPL[{0, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (6147*HPL[{0, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (6299*HPL[{0, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (22011*HPL[{0, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (1333*HPL[{0, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (8813*HPL[{0, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (4521*HPL[{0, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (16731*HPL[{0, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (675*HPL[{0, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (11363*HPL[{0, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (727*HPL[{0, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (19533*HPL[{0, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (791*HPL[{0, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (6669*HPL[{0, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (427*HPL[{0, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (6589*HPL[{0, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (975*HPL[{0, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (8943*HPL[{0, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (4577*HPL[{0, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (15709*HPL[{0, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (1211*HPL[{0, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (6533*HPL[{0, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (1675*HPL[{0, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (1493*HPL[{0, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (2125*HPL[{0, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (4055*HPL[{0, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (515*HPL[{0, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     426*HPL[{0, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (505*HPL[{0, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (5335*HPL[{0, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (1361*HPL[{0, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (10765*HPL[{0, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (1499*HPL[{0, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (7307*HPL[{0, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (467*HPL[{0, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (12959*HPL[{0, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (441*HPL[{0, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (5287*HPL[{0, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (2703*HPL[{0, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (4921*HPL[{0, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (105*HPL[{0, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/2 + 
     (1671*HPL[{0, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (3395*HPL[{0, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (11335*HPL[{0, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (291*HPL[{0, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (2041*HPL[{0, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (2097*HPL[{0, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (3907*HPL[{0, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (619*HPL[{0, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (2645*HPL[{0, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (2697*HPL[{0, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (4567*HPL[{0, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (805*HPL[{0, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (3885*HPL[{0, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (495*HPL[{0, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (6941*HPL[{0, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (163*HPL[{0, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (2357*HPL[{0, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (2361*HPL[{0, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (1955*HPL[{0, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (375*HPL[{1, 0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (4545*HPL[{1, 0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (1155*HPL[{1, 0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     286*HPL[{1, 0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)] + 
     (617*HPL[{1, 0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (6221*HPL[{1, 0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (199*HPL[{1, 0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/2 + 
     344*HPL[{1, 0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)] + 
     (693*HPL[{1, 0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (4471*HPL[{1, 0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (573*HPL[{1, 0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (2093*HPL[{1, 0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (345*HPL[{1, 0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (5685*HPL[{1, 0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (363*HPL[{1, 0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (2419*HPL[{1, 0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (419*HPL[{1, 0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (1695*HPL[{1, 0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (1735*HPL[{1, 0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (6599*HPL[{1, 0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (1005*HPL[{1, 0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (2237*HPL[{1, 0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (571*HPL[{1, 0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (7777*HPL[{1, 0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (319*HPL[{1, 0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (3275*HPL[{1, 0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (1675*HPL[{1, 0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (2961*HPL[{1, 0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (1077*HPL[{1, 0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (4019*HPL[{1, 0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (2027*HPL[{1, 0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (3355*HPL[{1, 0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (35*HPL[{1, 1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (169*HPL[{1, 1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (345*HPL[{1, 1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (5381*HPL[{1, 1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (773*HPL[{1, 1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (3649*HPL[{1, 1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (465*HPL[{1, 1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (3209*HPL[{1, 1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (467*HPL[{1, 1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (2651*HPL[{1, 1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (1349*HPL[{1, 1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (4877*HPL[{1, 1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (107*HPL[{1, 1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (3311*HPL[{1, 1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (833*HPL[{1, 1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (2785*HPL[{1, 1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (315*HPL[{1, 1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (2063*HPL[{1, 1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (265*HPL[{1, 1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (1947*HPL[{1, 1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (639*HPL[{1, 1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (657*HPL[{1, 1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (333*HPL[{1, 1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (2249*HPL[{1, 1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (427*HPL[{1, 1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (967*HPL[{1, 1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (61*HPL[{1, 1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (1709*HPL[{1, 1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (331*HPL[{1, 1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (145*HPL[{1, 1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (285*HPL[{1, 1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (239*HPL[{1, 1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/2 - 
     (53*HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/16 - 
     (101*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/16 - 
     (65*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/16 - 
     (37*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (41*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/16 - 
     (61*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/16 - 
     (45*HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/16 - 
     (11*HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (13*HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (25*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (17*HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (15*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (11*HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (15*HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (3*HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (5*HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[5])/2 - 
     (5*HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[5])/4 - 
     (5*HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[5])/4 + 
     (255*HPL[{0, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (1163*HPL[{0, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (295*HPL[{0, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1789*HPL[{0, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (167*HPL[{0, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (1177*HPL[{0, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (145*HPL[{0, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (439*HPL[{0, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (197*HPL[{0, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (419*HPL[{0, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (101*HPL[{0, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (1285*HPL[{0, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (283*HPL[{0, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (427*HPL[{0, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (395*HPL[{0, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     39*HPL[{0, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (151*HPL[{1, 0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     21*HPL[{1, 0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (339*HPL[{1, 0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (261*HPL[{1, 0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (197*HPL[{1, 0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (169*HPL[{1, 0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (163*HPL[{1, 0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (509*HPL[{1, 0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (15*HPL[{1, 1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (121*HPL[{1, 1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (223*HPL[{1, 1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     23*HPL[{1, 1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (43*HPL[{1, 1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (61*HPL[{1, 1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (105*HPL[{1, 1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     22*HPL[{1, 1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] - 
     HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2] - 
     (HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/2 - 
     (HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[3]*Zeta[2])/2 + 
     (45*HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/16 + 
     (99*HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/20 + 
     (129*HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/80 + 
     (171*HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/40 + 
     (15*HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/8 + 
     (123*HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/40 + 
     (27*HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/40 + 
     (12*HPL[{1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/5
 
cTilde[u][5, 2, 1] = (225*HPL[{0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (3385*HPL[{0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (1693*HPL[{0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (7571*HPL[{0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (899*HPL[{0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (1281*HPL[{0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (325*HPL[{0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/4 + 
     (9747*HPL[{0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (499*HPL[{0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (3667*HPL[{0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     58*HPL[{0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)] + 
     (7385*HPL[{0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (1083*HPL[{0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (625*HPL[{0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (1275*HPL[{0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (1129*HPL[{0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     9*HPL[{0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)] + 
     (1381*HPL[{0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (87*HPL[{0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/2 + 
     (5799*HPL[{0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (393*HPL[{0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (1965*HPL[{0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (2001*HPL[{0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (7231*HPL[{0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (239*HPL[{0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (717*HPL[{0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (1459*HPL[{0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (5481*HPL[{0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (901*HPL[{0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (3717*HPL[{0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (1899*HPL[{0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (1625*HPL[{0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (85*HPL[{1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (137*HPL[{1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (1099*HPL[{1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (2357*HPL[{1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (151*HPL[{1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (3199*HPL[{1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (407*HPL[{1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (1483*HPL[{1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (177*HPL[{1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (145*HPL[{1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/2 + 
     (1181*HPL[{1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (1127*HPL[{1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (709*HPL[{1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (3057*HPL[{1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (1565*HPL[{1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (2695*HPL[{1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (57*HPL[{1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (891*HPL[{1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (451*HPL[{1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (445*HPL[{1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (527*HPL[{1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (2417*HPL[{1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (1233*HPL[{1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (2159*HPL[{1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (337*HPL[{1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (889*HPL[{1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (455*HPL[{1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (1643*HPL[{1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (143*HPL[{1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (1115*HPL[{1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (285*HPL[{1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (239*HPL[{1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/2 - 
     (3*HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (9*HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (5*HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/2 - 
     (3*HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (3*HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/2 + 
     (103*HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (611*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (301*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (121*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (161*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (635*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (311*HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (481*HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (87*HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (229*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (229*HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (181*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (69*HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (117*HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (29*HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     22*HPL[{1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2] + 
     (6*HPL[{0, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (12*HPL[{0, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (6*HPL[{1, 0, 1}, 1 - u^(-1)]*Zeta[2]^2)/5 + 
     (12*HPL[{1, 1, 1}, 1 - u^(-1)]*Zeta[2]^2)/5
 
cTilde[u][5, 2, 2] = (25*HPL[{0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (485*HPL[{0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (471*HPL[{0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/64 + 
     (2471*HPL[{0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/64 + 
     (239*HPL[{0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/64 + 
     (1649*HPL[{0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/64 + 
     (407*HPL[{0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (427*HPL[{0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (123*HPL[{0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/64 + 
     (575*HPL[{0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (281*HPL[{0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (2563*HPL[{0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/64 + 
     (313*HPL[{0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/64 + 
     (859*HPL[{0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (853*HPL[{0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/64 + 
     (209*HPL[{0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (59*HPL[{1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/64 + 
     (835*HPL[{1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/64 + 
     (51*HPL[{1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/8 + 
     (497*HPL[{1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (55*HPL[{1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (167*HPL[{1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (333*HPL[{1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (1331*HPL[{1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (123*HPL[{1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/64 + 
     15*HPL[{1, 1, 0, 0, 1, 1}, 1 - u^(-1)] + 
     (473*HPL[{1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/64 + 
     (499*HPL[{1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (71*HPL[{1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (337*HPL[{1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (339*HPL[{1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (313*HPL[{1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (3*HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (13*HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (11*HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (21*HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (7*HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (3*HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (11*HPL[{1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/2
 
cTilde[u][5, 2, 3] = HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)]/32 + 
     (51*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)])/64 + 
     (71*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)])/192 + 
     (61*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)])/24 + 
     (31*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)])/192 + 
     (305*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)])/192 + 
     (137*HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)])/192 + 
     (121*HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)])/32 + 
     HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)]/16 + 
     (97*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)])/96 + 
     (89*HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)])/192 + 
     (23*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (19*HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)])/96 + 
     (29*HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (13*HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)])/16 + 
     (33*HPL[{1, 1, 1, 1, 1}, 1 - u^(-1)])/8
 
cTilde[u][5, 3, 0] = (15*HPL[{0, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (245*HPL[{0, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/24 + 
     (527*HPL[{0, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/96 + 
     (1993*HPL[{0, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/96 + 
     (277*HPL[{0, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/96 + 
     (111*HPL[{0, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (695*HPL[{0, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/96 + 
     (2365*HPL[{0, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/96 + 
     (49*HPL[{0, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (309*HPL[{0, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (247*HPL[{0, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/48 + 
     (439*HPL[{0, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/24 + 
     (161*HPL[{0, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/48 + 
     (293*HPL[{0, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/24 + 
     (201*HPL[{0, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (329*HPL[{0, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (29*HPL[{0, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (29*HPL[{0, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/4 + 
     (47*HPL[{0, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/12 + 
     (1367*HPL[{0, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/96 + 
     (53*HPL[{0, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/24 + 
     (113*HPL[{0, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/12 + 
     (233*HPL[{0, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/48 + 
     (523*HPL[{0, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (131*HPL[{0, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/96 + 
     (83*HPL[{0, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/12 + 
     (347*HPL[{0, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/96 + 
     (49*HPL[{0, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/4 + 
     (125*HPL[{0, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/48 + 
     (65*HPL[{0, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (129*HPL[{0, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (207*HPL[{0, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (55*HPL[{1, 0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/96 + 
     (593*HPL[{1, 0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/96 + 
     (105*HPL[{1, 0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (1159*HPL[{1, 0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/96 + 
     (163*HPL[{1, 0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/96 + 
     (767*HPL[{1, 0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/96 + 
     (131*HPL[{1, 0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (331*HPL[{1, 0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/24 + 
     (43*HPL[{1, 0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/48 + 
     (265*HPL[{1, 0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/48 + 
     (277*HPL[{1, 0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/96 + 
     (973*HPL[{1, 0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/96 + 
     (47*HPL[{1, 0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/24 + 
     (161*HPL[{1, 0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/24 + 
     (107*HPL[{1, 0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (175*HPL[{1, 0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (5*HPL[{1, 1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/8 + 
     (101*HPL[{1, 1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/24 + 
     (109*HPL[{1, 1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/48 + 
     (379*HPL[{1, 1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/48 + 
     (31*HPL[{1, 1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/24 + 
     (165*HPL[{1, 1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (251*HPL[{1, 1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/96 + 
     (139*HPL[{1, 1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (13*HPL[{1, 1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/16 + 
     (181*HPL[{1, 1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/48 + 
     (23*HPL[{1, 1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/12 + 
     (103*HPL[{1, 1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (71*HPL[{1, 1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/48 + 
     (17*HPL[{1, 1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/4 + 
     2*HPL[{1, 1, 1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     (13*HPL[{1, 1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/2 - 
     (3*HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/16 - 
     (HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/4 - 
     (3*HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/16 - 
     (HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[3])/8 - 
     (HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[3])/8 + 
     (7*HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/24 + 
     (71*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/96 + 
     (47*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/96 + 
     (9*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/8 + 
     (11*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (21*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (13*HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (15*HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (7*HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/32 + 
     (25*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/48 + 
     (13*HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/48 + 
     (11*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (13*HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/48 + 
     (7*HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (3*HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/16 + 
     (HPL[{1, 1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/2
 
cTilde[u][5, 3, 1] = (25*HPL[{0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/96 + 
     (123*HPL[{0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (97*HPL[{0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/48 + 
     (817*HPL[{0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/96 + 
     (49*HPL[{0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/48 + 
     (137*HPL[{0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/24 + 
     (95*HPL[{0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (173*HPL[{0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (49*HPL[{0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/96 + 
     (383*HPL[{0, 1, 0, 0, 1, 1}, 1 - u^(-1)])/96 + 
     (103*HPL[{0, 1, 0, 1, 0, 1}, 1 - u^(-1)])/48 + 
     (259*HPL[{0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (5*HPL[{0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/4 + 
     (43*HPL[{0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/8 + 
     (91*HPL[{0, 1, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (155*HPL[{0, 1, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (7*HPL[{1, 0, 0, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (283*HPL[{1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/96 + 
     (149*HPL[{1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/96 + 
     (151*HPL[{1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/24 + 
     (79*HPL[{1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/96 + 
     (401*HPL[{1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/96 + 
     (69*HPL[{1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (123*HPL[{1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (11*HPL[{1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/24 + 
     (49*HPL[{1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/16 + 
     (79*HPL[{1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/48 + 
     (93*HPL[{1, 1, 0, 1, 1, 1}, 1 - u^(-1)])/16 + 
     (25*HPL[{1, 1, 1, 0, 0, 1}, 1 - u^(-1)])/24 + 
     (61*HPL[{1, 1, 1, 0, 1, 1}, 1 - u^(-1)])/16 + 
     2*HPL[{1, 1, 1, 1, 0, 1}, 1 - u^(-1)] + 
     (13*HPL[{1, 1, 1, 1, 1, 1}, 1 - u^(-1)])/2 + 
     (HPL[{0, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/12 + 
     (HPL[{0, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (HPL[{0, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (HPL[{0, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/2 + 
     (HPL[{1, 0, 0, 1}, 1 - u^(-1)]*Zeta[2])/12 + 
     (HPL[{1, 0, 1, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (HPL[{1, 1, 0, 1}, 1 - u^(-1)]*Zeta[2])/4 + 
     (HPL[{1, 1, 1, 1}, 1 - u^(-1)]*Zeta[2])/2
 
cTilde[u][5, 3, 2] = HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)]/48 + 
     (29*HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)])/64 + 
     (43*HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)])/192 + 
     (9*HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)])/8 + 
     (17*HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)])/192 + 
     (49*HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)])/64 + 
     (25*HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)])/64 + 
     (51*HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (5*HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)])/192 + 
     (15*HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (23*HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)])/96 + 
     (37*HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (3*HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)])/32 + 
     (25*HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     (13*HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)])/32 + 
     (13*HPL[{1, 1, 1, 1, 1}, 1 - u^(-1)])/8
 
cTilde[u][5, 4, 0] = (5*HPL[{0, 0, 0, 0, 0, 1}, 1 - u^(-1)])/384 + 
     (17*HPL[{0, 0, 0, 0, 1, 1}, 1 - u^(-1)])/384 + 
     (19*HPL[{0, 0, 0, 1, 0, 1}, 1 - u^(-1)])/384 + 
     (5*HPL[{0, 0, 0, 1, 1, 1}, 1 - u^(-1)])/48 + 
     (5*HPL[{0, 0, 1, 0, 0, 1}, 1 - u^(-1)])/128 + 
     (17*HPL[{0, 0, 1, 0, 1, 1}, 1 - u^(-1)])/192 + 
     (5*HPL[{0, 0, 1, 1, 0, 1}, 1 - u^(-1)])/64 + 
     (5*HPL[{0, 0, 1, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (5*HPL[{0, 1, 0, 0, 0, 1}, 1 - u^(-1)])/192 + 
     HPL[{0, 1, 0, 0, 1, 1}, 1 - u^(-1)]/16 + 
     HPL[{0, 1, 0, 1, 0, 1}, 1 - u^(-1)]/24 + 
     (3*HPL[{0, 1, 0, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (5*HPL[{0, 1, 1, 0, 0, 1}, 1 - u^(-1)])/96 + 
     (3*HPL[{0, 1, 1, 0, 1, 1}, 1 - u^(-1)])/32 + 
     HPL[{0, 1, 1, 1, 0, 1}, 1 - u^(-1)]/16 + 
     HPL[{0, 1, 1, 1, 1, 1}, 1 - u^(-1)]/8 + 
     HPL[{1, 0, 0, 0, 0, 1}, 1 - u^(-1)]/96 + 
     (13*HPL[{1, 0, 0, 0, 1, 1}, 1 - u^(-1)])/384 + 
     (13*HPL[{1, 0, 0, 1, 0, 1}, 1 - u^(-1)])/384 + 
     (7*HPL[{1, 0, 0, 1, 1, 1}, 1 - u^(-1)])/96 + 
     (11*HPL[{1, 0, 1, 0, 0, 1}, 1 - u^(-1)])/384 + 
     (11*HPL[{1, 0, 1, 0, 1, 1}, 1 - u^(-1)])/192 + 
     (3*HPL[{1, 0, 1, 1, 0, 1}, 1 - u^(-1)])/64 + 
     (3*HPL[{1, 0, 1, 1, 1, 1}, 1 - u^(-1)])/32 + 
     (3*HPL[{1, 1, 0, 0, 0, 1}, 1 - u^(-1)])/128 + 
     (5*HPL[{1, 1, 0, 0, 1, 1}, 1 - u^(-1)])/96 + 
     (5*HPL[{1, 1, 0, 1, 0, 1}, 1 - u^(-1)])/192 + 
     HPL[{1, 1, 0, 1, 1, 1}, 1 - u^(-1)]/16 + 
     HPL[{1, 1, 1, 0, 0, 1}, 1 - u^(-1)]/24 + 
     HPL[{1, 1, 1, 0, 1, 1}, 1 - u^(-1)]/16 + 
     HPL[{1, 1, 1, 1, 0, 1}, 1 - u^(-1)]/32 + 
     HPL[{1, 1, 1, 1, 1, 1}, 1 - u^(-1)]/16
 
cTilde[u][5, 4, 1] = HPL[{0, 0, 0, 0, 1}, 1 - u^(-1)]/384 + 
     HPL[{0, 0, 0, 1, 1}, 1 - u^(-1)]/96 + HPL[{0, 0, 1, 0, 1}, 1 - u^(-1)]/
      64 + HPL[{0, 0, 1, 1, 1}, 1 - u^(-1)]/32 + 
     HPL[{0, 1, 0, 0, 1}, 1 - u^(-1)]/96 + HPL[{0, 1, 0, 1, 1}, 1 - u^(-1)]/
      32 + HPL[{0, 1, 1, 0, 1}, 1 - u^(-1)]/32 + 
     HPL[{0, 1, 1, 1, 1}, 1 - u^(-1)]/16 + HPL[{1, 0, 0, 0, 1}, 1 - u^(-1)]/
      384 + HPL[{1, 0, 0, 1, 1}, 1 - u^(-1)]/96 + 
     HPL[{1, 0, 1, 0, 1}, 1 - u^(-1)]/64 + HPL[{1, 0, 1, 1, 1}, 1 - u^(-1)]/
      32 + HPL[{1, 1, 0, 0, 1}, 1 - u^(-1)]/96 + 
     HPL[{1, 1, 0, 1, 1}, 1 - u^(-1)]/32 + HPL[{1, 1, 1, 0, 1}, 1 - u^(-1)]/
      32 + HPL[{1, 1, 1, 1, 1}, 1 - u^(-1)]/16
 





==> c_u1_HPL_expressions.dat <==
(********************************************************************)
(*                                                                  *)
(*  Ancillary file to "Multi-Loop Positivity of the Planar N = 4    *)
(*  SYM Six-Point Amplitude" by Lance J. Dixon, Matt von Hippel,    *)
(*  Andrew J. McLeod, and Jaroslav Trnka, arXiv:1611.nnnnn.         *)
(*                                                                  *)
(*  This file contains the HPL representation of the coefficient    *)
(*  functions c(u,1), which encode the behavior of the NMHV ratio   *)
(*  function in the limit where the dual conformally invariant      *)
(*  cross ratios v and w approach zero and one, respectively. In    *)
(*  this limit the ratio function, or more precisely C(u,v,w),      *)
(*  can be expressed as a polynomial in Log[1/v],                   *)
(*  up to power suppressed terms.                                   *)
(*                                                                  *)
(*  Each   c[u,1][L, n]   provided in this file specifies           *)
(*  the coefficient function multiplying                            *)
(*       (-1)^L * Log[1/v]^n                                        *)
(*  in the limit of C(u,v,w) at L loops.                            *)
(*  The maximum value of n is L-1.                                  *)
(*                                                                  *)
(*  We denote by HPL[{m1,...,mn},z] the harmonic polylogarithm with *)
(*  weight vector {m1,...,mn} and argument z.                       *)
(*  In this file the argument is z = 1-u.                           *)
(*  In addition to the single zeta values Zeta[k],                  *)
(*  the multiple zeta values MZV[5, 3] and MZV[7, 3] appear in      *)
(*  these expressions. The numerical values                         *) 
(*  of these constants are provided at the end of this file.        *)
(*                                                                  *)
(********************************************************************)

c[u, 1][1, 0] = -HPL[{0, 1}, 1 - u] + Zeta[2]
 
c[u, 1][2, 0] = -HPL[{0, 0, 0, 1}, 1 - u] + HPL[{0, 0, 1, 1}, 1 - u] - 
     HPL[{1, 0, 0, 1}, 1 - u]/2 + HPL[{1, 0, 1, 1}, 1 - u]/2 - 
     HPL[{1, 1, 0, 1}, 1 - u] - 2*HPL[{1}, 1 - u]*Zeta[3] - 
     HPL[{0, 1}, 1 - u]*Zeta[2] + HPL[{1, 1}, 1 - u]*Zeta[2] + 
     (57*Zeta[2]^2)/20
 
c[u, 1][2, 1] = HPL[{1, 0, 1}, 1 - u]/2 + Zeta[3] - 
     (HPL[{1}, 1 - u]*Zeta[2])/2
 
c[u, 1][3, 0] = -3*HPL[{0, 0, 0, 0, 0, 1}, 1 - u] + 
     5*HPL[{0, 0, 0, 0, 1, 1}, 1 - u] + (5*HPL[{0, 0, 0, 1, 0, 1}, 1 - u])/
      4 - (3*HPL[{0, 0, 0, 1, 1, 1}, 1 - u])/2 - 
     (3*HPL[{0, 0, 1, 0, 0, 1}, 1 - u])/4 + HPL[{0, 0, 1, 0, 1, 1}, 1 - u]/
      4 - HPL[{0, 0, 1, 1, 0, 1}, 1 - u]/2 - 
     (7*HPL[{0, 1, 0, 0, 0, 1}, 1 - u])/4 + 
     (7*HPL[{0, 1, 0, 0, 1, 1}, 1 - u])/4 - HPL[{0, 1, 0, 1, 0, 1}, 1 - u]/
      2 - (3*HPL[{0, 1, 0, 1, 1, 1}, 1 - u])/4 - HPL[{0, 1, 1, 0, 0, 1}, 
      1 - u] + HPL[{0, 1, 1, 0, 1, 1}, 1 - u] + 
     (3*HPL[{0, 1, 1, 1, 0, 1}, 1 - u])/4 - 
     (3*HPL[{1, 0, 0, 0, 0, 1}, 1 - u])/2 + 
     4*HPL[{1, 0, 0, 0, 1, 1}, 1 - u] + HPL[{1, 0, 0, 1, 0, 1}, 1 - u] - 
     (3*HPL[{1, 0, 0, 1, 1, 1}, 1 - u])/4 - HPL[{1, 0, 1, 0, 0, 1}, 1 - u]/
      2 + (3*HPL[{1, 0, 1, 0, 1, 1}, 1 - u])/2 + 
     (3*HPL[{1, 0, 1, 1, 0, 1}, 1 - u])/4 - 
     (5*HPL[{1, 1, 0, 0, 0, 1}, 1 - u])/4 + 
     (15*HPL[{1, 1, 0, 0, 1, 1}, 1 - u])/4 + HPL[{1, 1, 0, 1, 0, 1}, 1 - u]/
      2 - HPL[{1, 1, 0, 1, 1, 1}, 1 - u]/4 - 
     (3*HPL[{1, 1, 1, 0, 0, 1}, 1 - u])/2 + 
     (3*HPL[{1, 1, 1, 0, 1, 1}, 1 - u])/2 - 
     (3*HPL[{1, 1, 1, 1, 0, 1}, 1 - u])/2 - HPL[{0, 0, 1}, 1 - u]*Zeta[3] + 
     (3*HPL[{0, 1, 1}, 1 - u]*Zeta[3])/2 + (HPL[{1, 0, 1}, 1 - u]*Zeta[3])/
      2 - 3*HPL[{1, 1, 1}, 1 - u]*Zeta[3] + Zeta[3]^2/2 - 
     12*HPL[{1}, 1 - u]*Zeta[5] - (HPL[{0, 0, 0, 1}, 1 - u]*Zeta[2])/2 + 
     (11*HPL[{0, 0, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (3*HPL[{0, 1, 0, 1}, 1 - u]*Zeta[2])/2 - 
     (3*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[2])/4 - 
     (HPL[{1, 0, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (HPL[{1, 0, 1, 1}, 1 - u]*Zeta[2])/4 - HPL[{1, 1, 0, 1}, 1 - u]*
      Zeta[2] + (3*HPL[{1, 1, 1, 1}, 1 - u]*Zeta[2])/2 - 
     (5*HPL[{1}, 1 - u]*Zeta[3]*Zeta[2])/2 - 
     (117*HPL[{0, 1}, 1 - u]*Zeta[2]^2)/40 + 
     (157*HPL[{1, 1}, 1 - u]*Zeta[2]^2)/40 + (2761*Zeta[2]^3)/280
 
c[u, 1][3, 1] = HPL[{0, 0, 1, 0, 1}, 1 - u]/4 + 
     HPL[{0, 1, 0, 0, 1}, 1 - u]/4 - (3*HPL[{0, 1, 0, 1, 1}, 1 - u])/4 - 
     HPL[{0, 1, 1, 0, 1}, 1 - u]/2 + HPL[{1, 0, 0, 0, 1}, 1 - u]/4 - 
     (7*HPL[{1, 0, 0, 1, 1}, 1 - u])/4 - HPL[{1, 0, 1, 0, 1}, 1 - u]/2 + 
     HPL[{1, 1, 0, 0, 1}, 1 - u]/2 - HPL[{1, 1, 0, 1, 1}, 1 - u]/2 + 
     (3*HPL[{1, 1, 1, 0, 1}, 1 - u])/4 - (HPL[{0, 1}, 1 - u]*Zeta[3])/2 + 
     (3*HPL[{1, 1}, 1 - u]*Zeta[3])/2 + (11*Zeta[5])/2 - 
     (HPL[{0, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (HPL[{0, 1, 1}, 1 - u]*Zeta[2])/2 + 
     (3*HPL[{1, 0, 1}, 1 - u]*Zeta[2])/2 - 
     (3*HPL[{1, 1, 1}, 1 - u]*Zeta[2])/4 + (5*Zeta[3]*Zeta[2])/2 - 
     (101*HPL[{1}, 1 - u]*Zeta[2]^2)/40
 
c[u, 1][3, 2] = HPL[{0, 0, 0, 1}, 1 - u]/8 + HPL[{0, 0, 1, 1}, 1 - u]/8 + 
     HPL[{0, 1, 0, 1}, 1 - u]/8 - HPL[{1, 1, 0, 1}, 1 - u]/8 - 
     (HPL[{1}, 1 - u]*Zeta[3])/4 - (HPL[{0, 1}, 1 - u]*Zeta[2])/8 + 
     (HPL[{1, 1}, 1 - u]*Zeta[2])/8 + (7*Zeta[2]^2)/40
 
c[u, 1][4, 0] = -15*HPL[{0, 0, 0, 0, 0, 0, 0, 1}, 1 - u] + 
     41*HPL[{0, 0, 0, 0, 0, 0, 1, 1}, 1 - u] + 
     (29*HPL[{0, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/2 - 
     24*HPL[{0, 0, 0, 0, 0, 1, 1, 1}, 1 - u] + 
     (5*HPL[{0, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/2 - 
     (13*HPL[{0, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/2 - 
     (5*HPL[{0, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/2 + 
     3*HPL[{0, 0, 0, 0, 1, 1, 1, 1}, 1 - u] - 
     (7*HPL[{0, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/2 + 
     (15*HPL[{0, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/2 + 
     (7*HPL[{0, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/4 - 
     (9*HPL[{0, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     HPL[{0, 0, 0, 1, 1, 0, 0, 1}, 1 - u]/2 + 
     3*HPL[{0, 0, 0, 1, 1, 0, 1, 1}, 1 - u] + 
     (17*HPL[{0, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/4 - 
     (15*HPL[{0, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/2 + 
     (35*HPL[{0, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/2 + 
     5*HPL[{0, 0, 1, 0, 0, 1, 0, 1}, 1 - u] - 
     (15*HPL[{0, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/2 + 
     3*HPL[{0, 0, 1, 0, 1, 0, 1, 1}, 1 - u] + 
     (7*HPL[{0, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/2 + 
     (3*HPL[{0, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/2 - 
     (5*HPL[{0, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/2 + 
     9*HPL[{0, 0, 1, 1, 0, 0, 1, 1}, 1 - u] + 
     (19*HPL[{0, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/4 - 
     (7*HPL[{0, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     HPL[{0, 0, 1, 1, 1, 0, 0, 1}, 1 - u]/2 - HPL[{0, 0, 1, 1, 1, 0, 1, 1}, 
      1 - u] - HPL[{0, 0, 1, 1, 1, 1, 0, 1}, 1 - u] - 
     (21*HPL[{0, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/2 + 
     24*HPL[{0, 1, 0, 0, 0, 0, 1, 1}, 1 - u] + 
     (27*HPL[{0, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/4 - 
     (57*HPL[{0, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/4 - 
     (3*HPL[{0, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/4 - 
     HPL[{0, 1, 0, 0, 1, 0, 1, 1}, 1 - u]/2 + 
     (3*HPL[{0, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     (3*HPL[{0, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/2 - 
     (19*HPL[{0, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/4 + 
     (19*HPL[{0, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/2 + 
     3*HPL[{0, 1, 0, 1, 0, 1, 0, 1}, 1 - u] - 
     (7*HPL[{0, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/2 - 
     (7*HPL[{0, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/4 - 
     (5*HPL[{0, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/4 - 
     (3*HPL[{0, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/2 - 
     (29*HPL[{0, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (61*HPL[{0, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (7*HPL[{0, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/2 - 
     (35*HPL[{0, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/4 - 
     (7*HPL[{0, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/4 - 
     HPL[{0, 1, 1, 0, 1, 0, 1, 1}, 1 - u]/2 - 
     HPL[{0, 1, 1, 0, 1, 1, 0, 1}, 1 - u]/2 + 
     HPL[{0, 1, 1, 0, 1, 1, 1, 1}, 1 - u]/2 - 
     (15*HPL[{0, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/4 + 
     6*HPL[{0, 1, 1, 1, 0, 0, 1, 1}, 1 - u] + 
     (3*HPL[{0, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/2 - 
     (9*HPL[{0, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     (5*HPL[{0, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/2 - 
     (15*HPL[{1, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/2 + 
     33*HPL[{1, 0, 0, 0, 0, 0, 1, 1}, 1 - u] + 
     (101*HPL[{1, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/8 - 
     (39*HPL[{1, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/2 + 
     (29*HPL[{1, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/8 - 
     (23*HPL[{1, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (3*HPL[{1, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     (3*HPL[{1, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/2 - 
     (7*HPL[{1, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (83*HPL[{1, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (35*HPL[{1, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/8 - 
     (35*HPL[{1, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (3*HPL[{1, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/2 - 
     HPL[{1, 0, 0, 1, 1, 0, 1, 1}, 1 - u]/4 + 
     (3*HPL[{1, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/2 - 
     (15*HPL[{1, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (81*HPL[{1, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (15*HPL[{1, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/2 - 
     (83*HPL[{1, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     (7*HPL[{1, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/4 + 
     (3*HPL[{1, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/4 + 
     (17*HPL[{1, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (3*HPL[{1, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/4 - 
     (7*HPL[{1, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (75*HPL[{1, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (9*HPL[{1, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/2 - 
     (21*HPL[{1, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (3*HPL[{1, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/2 + 
     (9*HPL[{1, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/4 - 
     (9*HPL[{1, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/2 + 
     (57*HPL[{1, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/2 + 
     (87*HPL[{1, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/8 - 
     (35*HPL[{1, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/2 + 
     (23*HPL[{1, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/8 - 
     (3*HPL[{1, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (9*HPL[{1, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     HPL[{1, 1, 0, 0, 1, 1, 1, 1}, 1 - u]/2 - 
     (5*HPL[{1, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/4 + 
     (55*HPL[{1, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/4 + 
     (21*HPL[{1, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/4 - 
     (37*HPL[{1, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (7*HPL[{1, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/8 + 
     (13*HPL[{1, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     (11*HPL[{1, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/4 - 
     (31*HPL[{1, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (197*HPL[{1, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (35*HPL[{1, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/4 - 
     (77*HPL[{1, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     HPL[{1, 1, 1, 0, 1, 0, 0, 1}, 1 - u]/4 + 
     (11*HPL[{1, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/2 + 
     (9*HPL[{1, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/2 + 
     HPL[{1, 1, 1, 0, 1, 1, 1, 1}, 1 - u]/8 - 
     4*HPL[{1, 1, 1, 1, 0, 0, 0, 1}, 1 - u] + 
     20*HPL[{1, 1, 1, 1, 0, 0, 1, 1}, 1 - u] + 
     6*HPL[{1, 1, 1, 1, 0, 1, 0, 1}, 1 - u] - 
     (3*HPL[{1, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/2 - 
     (15*HPL[{1, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/4 + 
     (15*HPL[{1, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/4 - 
     (5*HPL[{1, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/2 - (17*MZV[5, 3])/20 - 
     2*HPL[{0, 0, 0, 0, 1}, 1 - u]*Zeta[3] + 6*HPL[{0, 0, 0, 1, 1}, 1 - u]*
      Zeta[3] + (5*HPL[{0, 0, 1, 0, 1}, 1 - u]*Zeta[3])/2 - 
     (9*HPL[{0, 0, 1, 1, 1}, 1 - u]*Zeta[3])/4 + 
     (HPL[{0, 1, 0, 0, 1}, 1 - u]*Zeta[3])/2 + 
     (HPL[{0, 1, 0, 1, 1}, 1 - u]*Zeta[3])/4 + 5*HPL[{0, 1, 1, 1, 1}, 1 - u]*
      Zeta[3] - (HPL[{1, 0, 0, 0, 1}, 1 - u]*Zeta[3])/2 + 
     (3*HPL[{1, 0, 0, 1, 1}, 1 - u]*Zeta[3])/2 + 
     (HPL[{1, 0, 1, 0, 1}, 1 - u]*Zeta[3])/4 + 3*HPL[{1, 0, 1, 1, 1}, 1 - u]*
      Zeta[3] - (HPL[{1, 1, 0, 0, 1}, 1 - u]*Zeta[3])/4 + 
     (7*HPL[{1, 1, 0, 1, 1}, 1 - u]*Zeta[3])/2 + 
     (5*HPL[{1, 1, 1, 0, 1}, 1 - u]*Zeta[3])/2 - 
     5*HPL[{1, 1, 1, 1, 1}, 1 - u]*Zeta[3] - (HPL[{0, 1}, 1 - u]*Zeta[3]^2)/
      4 + (15*HPL[{1, 1}, 1 - u]*Zeta[3]^2)/8 - 5*HPL[{0, 0, 1}, 1 - u]*
      Zeta[5] + (81*HPL[{0, 1, 1}, 1 - u]*Zeta[5])/8 + 
     (7*HPL[{1, 0, 1}, 1 - u]*Zeta[5])/2 - 
     (189*HPL[{1, 1, 1}, 1 - u]*Zeta[5])/8 + (Zeta[3]*Zeta[5])/4 - 
     (8965*HPL[{1}, 1 - u]*Zeta[7])/128 + 9*HPL[{0, 0, 0, 0, 1, 1}, 1 - u]*
      Zeta[2] + (17*HPL[{0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/4 - 
     (41*HPL[{0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (9*HPL[{0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/4 - 
     (23*HPL[{0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/4 - 
     (13*HPL[{0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/4 + 
     HPL[{0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2] + 
     (3*HPL[{0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/2 - 
     (5*HPL[{0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/4 - 
     (3*HPL[{0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (7*HPL[{0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (7*HPL[{0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/4 + 
     3*HPL[{0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2] - 
     (5*HPL[{0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/2 + 
     (HPL[{1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (45*HPL[{1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (15*HPL[{1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/8 - 
     (15*HPL[{1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (5*HPL[{1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (3*HPL[{1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (HPL[{1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/2 - 
     (9*HPL[{1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/4 - 
     (3*HPL[{1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/8 + 
     5*HPL[{1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2] + 
     (9*HPL[{1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/8 - 
     (7*HPL[{1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/2 - 
     (3*HPL[{1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/2 - 
     (7*HPL[{1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/4 - 
     (7*HPL[{1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/2 + 
     (5*HPL[{1, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/2 - 
     2*HPL[{0, 0, 1}, 1 - u]*Zeta[3]*Zeta[2] + 
     (9*HPL[{0, 1, 1}, 1 - u]*Zeta[3]*Zeta[2])/4 + 
     HPL[{1, 0, 1}, 1 - u]*Zeta[3]*Zeta[2] - 
     (19*HPL[{1, 1, 1}, 1 - u]*Zeta[3]*Zeta[2])/4 + 
     (3*Zeta[3]^2*Zeta[2])/2 - (131*HPL[{1}, 1 - u]*Zeta[5]*Zeta[2])/
      8 - (43*HPL[{0, 0, 0, 1}, 1 - u]*Zeta[2]^2)/40 + 
     (373*HPL[{0, 0, 1, 1}, 1 - u]*Zeta[2]^2)/40 + 
     (223*HPL[{0, 1, 0, 1}, 1 - u]*Zeta[2]^2)/40 - 
     (93*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[2]^2)/20 - 
     (13*HPL[{1, 0, 0, 1}, 1 - u]*Zeta[2]^2)/40 - 
     (51*HPL[{1, 0, 1, 1}, 1 - u]*Zeta[2]^2)/80 - 
     (267*HPL[{1, 1, 0, 1}, 1 - u]*Zeta[2]^2)/80 + 
     (301*HPL[{1, 1, 1, 1}, 1 - u]*Zeta[2]^2)/40 - 
     (111*HPL[{1}, 1 - u]*Zeta[3]*Zeta[2]^2)/16 - 
     (573*HPL[{0, 1}, 1 - u]*Zeta[2]^3)/56 + 
     (319*HPL[{1, 1}, 1 - u]*Zeta[2]^3)/20 + (6380443*Zeta[2]^4)/168000
 
c[u, 1][4, 1] = HPL[{0, 0, 0, 0, 1, 0, 1}, 1 - u]/2 + 
     HPL[{0, 0, 0, 1, 0, 0, 1}, 1 - u]/2 - 
     2*HPL[{0, 0, 0, 1, 0, 1, 1}, 1 - u] - 
     (3*HPL[{0, 0, 0, 1, 1, 0, 1}, 1 - u])/2 + 
     HPL[{0, 0, 1, 0, 0, 0, 1}, 1 - u]/2 - 
     (7*HPL[{0, 0, 1, 0, 0, 1, 1}, 1 - u])/2 - 
     (7*HPL[{0, 0, 1, 0, 1, 0, 1}, 1 - u])/4 + 
     (13*HPL[{0, 0, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (3*HPL[{0, 0, 1, 1, 0, 1, 1}, 1 - u])/2 + 
     (5*HPL[{0, 0, 1, 1, 1, 0, 1}, 1 - u])/4 + 
     (3*HPL[{0, 1, 0, 0, 0, 0, 1}, 1 - u])/4 - 
     (9*HPL[{0, 1, 0, 0, 0, 1, 1}, 1 - u])/2 - 
     (13*HPL[{0, 1, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     (15*HPL[{0, 1, 0, 0, 1, 1, 1}, 1 - u])/4 - 
     HPL[{0, 1, 0, 1, 0, 0, 1}, 1 - u]/8 + 
     (11*HPL[{0, 1, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (3*HPL[{0, 1, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     HPL[{0, 1, 1, 0, 0, 0, 1}, 1 - u]/2 - 
     (5*HPL[{0, 1, 1, 0, 0, 1, 1}, 1 - u])/4 - 
     HPL[{0, 1, 1, 0, 1, 0, 1}, 1 - u]/8 + 
     (7*HPL[{0, 1, 1, 0, 1, 1, 1}, 1 - u])/8 - 
     (3*HPL[{0, 1, 1, 1, 0, 0, 1}, 1 - u])/8 - 
     (3*HPL[{0, 1, 1, 1, 0, 1, 1}, 1 - u])/8 - 
     (3*HPL[{0, 1, 1, 1, 1, 0, 1}, 1 - u])/2 - 
     7*HPL[{1, 0, 0, 0, 0, 1, 1}, 1 - u] - 
     (11*HPL[{1, 0, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     (45*HPL[{1, 0, 0, 0, 1, 1, 1}, 1 - u])/8 - HPL[{1, 0, 0, 1, 0, 0, 1}, 
      1 - u] + HPL[{1, 0, 0, 1, 0, 1, 1}, 1 - u] + 
     HPL[{1, 0, 0, 1, 1, 0, 1}, 1 - u]/8 - 
     (7*HPL[{1, 0, 1, 0, 0, 1, 1}, 1 - u])/2 - 
     (7*HPL[{1, 0, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (13*HPL[{1, 0, 1, 0, 1, 1, 1}, 1 - u])/8 - 
     (5*HPL[{1, 0, 1, 1, 0, 0, 1}, 1 - u])/8 - 
     (9*HPL[{1, 0, 1, 1, 0, 1, 1}, 1 - u])/8 - 
     (15*HPL[{1, 0, 1, 1, 1, 0, 1}, 1 - u])/8 + 
     (3*HPL[{1, 1, 0, 0, 0, 0, 1}, 1 - u])/8 - 
     (67*HPL[{1, 1, 0, 0, 0, 1, 1}, 1 - u])/8 - 
     (25*HPL[{1, 1, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     (25*HPL[{1, 1, 0, 0, 1, 1, 1}, 1 - u])/8 - 
     HPL[{1, 1, 0, 1, 0, 0, 1}, 1 - u]/4 - 
     3*HPL[{1, 1, 0, 1, 0, 1, 1}, 1 - u] - 
     (5*HPL[{1, 1, 0, 1, 1, 0, 1}, 1 - u])/2 + HPL[{1, 1, 1, 0, 0, 0, 1}, 
      1 - u] - (19*HPL[{1, 1, 1, 0, 0, 1, 1}, 1 - u])/2 - 
     3*HPL[{1, 1, 1, 0, 1, 0, 1}, 1 - u] + 
     (3*HPL[{1, 1, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (3*HPL[{1, 1, 1, 1, 0, 0, 1}, 1 - u])/2 - 
     (3*HPL[{1, 1, 1, 1, 0, 1, 1}, 1 - u])/2 + 
     (5*HPL[{1, 1, 1, 1, 1, 0, 1}, 1 - u])/4 + 
     (5*HPL[{0, 0, 1, 1}, 1 - u]*Zeta[3])/4 + 
     (3*HPL[{0, 1, 0, 1}, 1 - u]*Zeta[3])/4 - 
     (9*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[3])/4 + 
     (3*HPL[{1, 0, 0, 1}, 1 - u]*Zeta[3])/4 - 2*HPL[{1, 0, 1, 1}, 1 - u]*
      Zeta[3] - (3*HPL[{1, 1, 0, 1}, 1 - u]*Zeta[3])/2 + 
     (5*HPL[{1, 1, 1, 1}, 1 - u]*Zeta[3])/2 - (7*HPL[{1}, 1 - u]*Zeta[3]^2)/
      8 - (11*HPL[{0, 1}, 1 - u]*Zeta[5])/4 + 
     (149*HPL[{1, 1}, 1 - u]*Zeta[5])/16 + (1863*Zeta[7])/64 - 
     HPL[{0, 0, 0, 0, 1}, 1 - u]*Zeta[2] + HPL[{0, 0, 0, 1, 1}, 1 - u]*
      Zeta[2] + (5*HPL[{0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/4 - 
     (11*HPL[{0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (HPL[{0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/4 - 
     (27*HPL[{0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/8 - 
     (5*HPL[{0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/2 + 
     (3*HPL[{0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/2 + 
     (HPL[{1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/4 - 
     (23*HPL[{1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/4 - 
     (21*HPL[{1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (15*HPL[{1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (5*HPL[{1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/4 + 
     HPL[{1, 1, 0, 1, 1}, 1 - u]*Zeta[2] + 
     (7*HPL[{1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/2 - 
     (5*HPL[{1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/4 - 
     (7*HPL[{0, 1}, 1 - u]*Zeta[3]*Zeta[2])/4 + 
     (43*HPL[{1, 1}, 1 - u]*Zeta[3]*Zeta[2])/8 + 
     (133*Zeta[5]*Zeta[2])/8 - (21*HPL[{0, 0, 1}, 1 - u]*Zeta[2]^2)/
      20 + (131*HPL[{0, 1, 1}, 1 - u]*Zeta[2]^2)/40 + 
     (47*HPL[{1, 0, 1}, 1 - u]*Zeta[2]^2)/8 - 
     (19*HPL[{1, 1, 1}, 1 - u]*Zeta[2]^2)/4 + (147*Zeta[3]*Zeta[2]^2)/
      20 - (19253*HPL[{1}, 1 - u]*Zeta[2]^3)/1680
 
c[u, 1][4, 2] = (3*HPL[{0, 0, 0, 0, 0, 1}, 1 - u])/4 - 
     HPL[{0, 0, 0, 0, 1, 1}, 1 - u]/4 - (3*HPL[{0, 0, 0, 1, 1, 1}, 1 - u])/
      4 + HPL[{0, 0, 1, 0, 0, 1}, 1 - u]/4 - 
     (5*HPL[{0, 0, 1, 0, 1, 1}, 1 - u])/8 - 
     (3*HPL[{0, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (3*HPL[{0, 1, 0, 0, 0, 1}, 1 - u])/8 - HPL[{0, 1, 0, 0, 1, 1}, 1 - u]/
      4 - HPL[{0, 1, 0, 1, 0, 1}, 1 - u]/4 + HPL[{0, 1, 1, 0, 0, 1}, 1 - u]/
      4 + HPL[{0, 1, 1, 0, 1, 1}, 1 - u]/4 + 
     (3*HPL[{0, 1, 1, 1, 0, 1}, 1 - u])/8 + 
     (7*HPL[{1, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (5*HPL[{1, 0, 0, 0, 1, 1}, 1 - u])/16 + HPL[{1, 0, 0, 1, 0, 1}, 1 - u]/
      16 + HPL[{1, 0, 1, 0, 0, 1}, 1 - u]/8 + 
     (3*HPL[{1, 0, 1, 0, 1, 1}, 1 - u])/4 + 
     (9*HPL[{1, 0, 1, 1, 0, 1}, 1 - u])/16 + HPL[{1, 1, 0, 0, 0, 1}, 1 - u]/
      8 + (13*HPL[{1, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (5*HPL[{1, 1, 0, 1, 0, 1}, 1 - u])/8 - 
     (3*HPL[{1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (3*HPL[{1, 1, 1, 0, 1, 1}, 1 - u])/16 - HPL[{1, 1, 1, 1, 0, 1}, 1 - u]/
      4 - (HPL[{0, 0, 1}, 1 - u]*Zeta[3])/4 + (HPL[{0, 1, 1}, 1 - u]*Zeta[3])/
      4 + (HPL[{1, 0, 1}, 1 - u]*Zeta[3])/4 - (HPL[{1, 1, 1}, 1 - u]*Zeta[3])/
      2 - Zeta[3]^2/8 - (63*HPL[{1}, 1 - u]*Zeta[5])/32 + 
     (3*HPL[{0, 0, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (7*HPL[{0, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (3*HPL[{0, 1, 0, 1}, 1 - u]*Zeta[2])/4 - 
     (3*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (HPL[{1, 0, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (9*HPL[{1, 0, 1, 1}, 1 - u]*Zeta[2])/16 - HPL[{1, 1, 0, 1}, 1 - u]*
      Zeta[2] + (HPL[{1, 1, 1, 1}, 1 - u]*Zeta[2])/4 - 
     (19*HPL[{1}, 1 - u]*Zeta[3]*Zeta[2])/16 - 
     (33*HPL[{0, 1}, 1 - u]*Zeta[2]^2)/40 + 
     (33*HPL[{1, 1}, 1 - u]*Zeta[2]^2)/32 + (2459*Zeta[2]^3)/1680
 
c[u, 1][4, 3] = -HPL[{0, 0, 0, 0, 1}, 1 - u]/12 - 
     HPL[{0, 0, 0, 1, 1}, 1 - u]/12 - HPL[{0, 0, 1, 0, 1}, 1 - u]/48 - 
     HPL[{0, 0, 1, 1, 1}, 1 - u]/48 - HPL[{0, 1, 0, 0, 1}, 1 - u]/16 - 
     HPL[{0, 1, 0, 1, 1}, 1 - u]/16 - HPL[{0, 1, 1, 0, 1}, 1 - u]/24 - 
     HPL[{1, 0, 0, 0, 1}, 1 - u]/16 - HPL[{1, 0, 0, 1, 1}, 1 - u]/16 - 
     HPL[{1, 0, 1, 0, 1}, 1 - u]/16 + HPL[{1, 1, 1, 0, 1}, 1 - u]/48 + 
     (HPL[{0, 1}, 1 - u]*Zeta[3])/24 + (HPL[{1, 1}, 1 - u]*Zeta[3])/24 + 
     (7*Zeta[5])/24 + (HPL[{0, 1, 1}, 1 - u]*Zeta[2])/24 + 
     (HPL[{1, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (HPL[{1, 1, 1}, 1 - u]*Zeta[2])/48 - (Zeta[3]*Zeta[2])/12 - 
     (3*HPL[{1}, 1 - u]*Zeta[2]^2)/80
 
c[u, 1][5, 0] = -105*HPL[{0, 0, 0, 0, 0, 0, 0, 0, 0, 1}, 1 - u] + 
     471*HPL[{0, 0, 0, 0, 0, 0, 0, 0, 1, 1}, 1 - u] + 
     (777*HPL[{0, 0, 0, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/4 - 
     (891*HPL[{0, 0, 0, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/2 + 
     (297*HPL[{0, 0, 0, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/4 - 
     (763*HPL[{0, 0, 0, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/4 - 
     (127*HPL[{0, 0, 0, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/2 + 
     126*HPL[{0, 0, 0, 0, 0, 0, 1, 1, 1, 1}, 1 - u] + 
     (57*HPL[{0, 0, 0, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/4 - 
     (45*HPL[{0, 0, 0, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/4 - 
     (17*HPL[{0, 0, 0, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     24*HPL[{0, 0, 0, 0, 0, 1, 0, 1, 1, 1}, 1 - u] + 
     12*HPL[{0, 0, 0, 0, 0, 1, 1, 0, 0, 1}, 1 - u] + 
     27*HPL[{0, 0, 0, 0, 0, 1, 1, 0, 1, 1}, 1 - u] + 
     (67*HPL[{0, 0, 0, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/2 - 
     (15*HPL[{0, 0, 0, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/2 - 
     (87*HPL[{0, 0, 0, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (451*HPL[{0, 0, 0, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (735*HPL[{0, 0, 0, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/16 - 
     72*HPL[{0, 0, 0, 0, 1, 0, 0, 1, 1, 1}, 1 - u] + 
     (311*HPL[{0, 0, 0, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/16 - 
     (105*HPL[{0, 0, 0, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (67*HPL[{0, 0, 0, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     (63*HPL[{0, 0, 0, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/4 + 
     (15*HPL[{0, 0, 0, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/2 + 
     (57*HPL[{0, 0, 0, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/2 + 
     (97*HPL[{0, 0, 0, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/4 - 
     (63*HPL[{0, 0, 0, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     (41*HPL[{0, 0, 0, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/4 - 
     (113*HPL[{0, 0, 0, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/4 - 
     (165*HPL[{0, 0, 0, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/8 - 
     (183*HPL[{0, 0, 0, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (811*HPL[{0, 0, 0, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (1295*HPL[{0, 0, 0, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/16 - 
     159*HPL[{0, 0, 0, 1, 0, 0, 0, 1, 1, 1}, 1 - u] + 
     (463*HPL[{0, 0, 0, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/16 - 
     (675*HPL[{0, 0, 0, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (17*HPL[{0, 0, 0, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (153*HPL[{0, 0, 0, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/4 + 
     (43*HPL[{0, 0, 0, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (533*HPL[{0, 0, 0, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (347*HPL[{0, 0, 0, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/16 - 
     (311*HPL[{0, 0, 0, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (71*HPL[{0, 0, 0, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/8 - 
     (199*HPL[{0, 0, 0, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/8 - 
     (27*HPL[{0, 0, 0, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/2 - 
     (15*HPL[{0, 0, 0, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/4 - 
     (41*HPL[{0, 0, 0, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     81*HPL[{0, 0, 0, 1, 1, 0, 0, 0, 1, 1}, 1 - u] + 
     (297*HPL[{0, 0, 0, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/8 - 
     (247*HPL[{0, 0, 0, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/4 + 
     (121*HPL[{0, 0, 0, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/8 - 
     (263*HPL[{0, 0, 0, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/8 - 
     (97*HPL[{0, 0, 0, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (11*HPL[{0, 0, 0, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/2 + 
     6*HPL[{0, 0, 0, 1, 1, 1, 0, 0, 0, 1}, 1 - u] + 
     HPL[{0, 0, 0, 1, 1, 1, 0, 0, 1, 1}, 1 - u] - 
     HPL[{0, 0, 0, 1, 1, 1, 0, 1, 0, 1}, 1 - u]/16 - 
     (5*HPL[{0, 0, 0, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     (63*HPL[{0, 0, 0, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/8 - 
     HPL[{0, 0, 0, 1, 1, 1, 1, 0, 1, 1}, 1 - u]/8 + 
     (17*HPL[{0, 0, 0, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/2 - 
     (255*HPL[{0, 0, 1, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (1083*HPL[{0, 0, 1, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (1719*HPL[{0, 0, 1, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/16 - 
     (471*HPL[{0, 0, 1, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/2 + 
     (591*HPL[{0, 0, 1, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/16 - 
     (1223*HPL[{0, 0, 1, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/16 - 
     (97*HPL[{0, 0, 1, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (249*HPL[{0, 0, 1, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/4 + 
     (23*HPL[{0, 0, 1, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (511*HPL[{0, 0, 1, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (307*HPL[{0, 0, 1, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/16 - 
     (213*HPL[{0, 0, 1, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (39*HPL[{0, 0, 1, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/4 - 
     (57*HPL[{0, 0, 1, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/4 - 
     (43*HPL[{0, 0, 1, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/16 - 
     (15*HPL[{0, 0, 1, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/4 - 
     (303*HPL[{0, 0, 1, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (1683*HPL[{0, 0, 1, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (719*HPL[{0, 0, 1, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/16 - 
     (1235*HPL[{0, 0, 1, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (263*HPL[{0, 0, 1, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/16 - 
     (461*HPL[{0, 0, 1, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/16 - 
     (19*HPL[{0, 0, 1, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     (187*HPL[{0, 0, 1, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (31*HPL[{0, 0, 1, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (121*HPL[{0, 0, 1, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     9*HPL[{0, 0, 1, 0, 1, 1, 0, 1, 0, 1}, 1 - u] - 
     (11*HPL[{0, 0, 1, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (189*HPL[{0, 0, 1, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (21*HPL[{0, 0, 1, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (81*HPL[{0, 0, 1, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/8 - 
     (241*HPL[{0, 0, 1, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (1251*HPL[{0, 0, 1, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (521*HPL[{0, 0, 1, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/8 - 
     (1019*HPL[{0, 0, 1, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     (195*HPL[{0, 0, 1, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/8 - 
     (305*HPL[{0, 0, 1, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/8 - 
     (13*HPL[{0, 0, 1, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (225*HPL[{0, 0, 1, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/8 + 
     (37*HPL[{0, 0, 1, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (209*HPL[{0, 0, 1, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (265*HPL[{0, 0, 1, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/16 - 
     (53*HPL[{0, 0, 1, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (115*HPL[{0, 0, 1, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/8 - 
     (7*HPL[{0, 0, 1, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     (87*HPL[{0, 0, 1, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/8 - 
     (5*HPL[{0, 0, 1, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/4 - 
     (49*HPL[{0, 0, 1, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (575*HPL[{0, 0, 1, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (569*HPL[{0, 0, 1, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/16 - 
     (145*HPL[{0, 0, 1, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/4 + 
     (263*HPL[{0, 0, 1, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/16 - 
     (77*HPL[{0, 0, 1, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (77*HPL[{0, 0, 1, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     5*HPL[{0, 0, 1, 1, 1, 0, 1, 1, 1, 1}, 1 - u] + 
     (41*HPL[{0, 0, 1, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (177*HPL[{0, 0, 1, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (117*HPL[{0, 0, 1, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (9*HPL[{0, 0, 1, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     (7*HPL[{0, 0, 1, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/2 - 
     (3*HPL[{0, 0, 1, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/2 - 
     4*HPL[{0, 0, 1, 1, 1, 1, 1, 1, 0, 1}, 1 - u] - 
     (315*HPL[{0, 1, 0, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (1271*HPL[{0, 1, 0, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (989*HPL[{0, 1, 0, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/8 - 
     312*HPL[{0, 1, 0, 0, 0, 0, 0, 1, 1, 1}, 1 - u] + 
     (317*HPL[{0, 1, 0, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/8 - 
     (475*HPL[{0, 1, 0, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/4 - 
     (137*HPL[{0, 1, 0, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     (333*HPL[{0, 1, 0, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/4 - 
     (21*HPL[{0, 1, 0, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (65*HPL[{0, 1, 0, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/4 + 
     (125*HPL[{0, 1, 0, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/16 - 
     (59*HPL[{0, 1, 0, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     3*HPL[{0, 1, 0, 0, 0, 1, 1, 0, 0, 1}, 1 - u] - 
     (35*HPL[{0, 1, 0, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/4 + 
     (11*HPL[{0, 1, 0, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/16 - 
     (15*HPL[{0, 1, 0, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/4 - 
     (111*HPL[{0, 1, 0, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (437*HPL[{0, 1, 0, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (83*HPL[{0, 1, 0, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/2 - 
     (1413*HPL[{0, 1, 0, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (83*HPL[{0, 1, 0, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/8 - 
     (119*HPL[{0, 1, 0, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/4 - 
     (83*HPL[{0, 1, 0, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (33*HPL[{0, 1, 0, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/2 - 
     (15*HPL[{0, 1, 0, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/4 + 
     (65*HPL[{0, 1, 0, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/4 + 
     (33*HPL[{0, 1, 0, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/4 - 
     (7*HPL[{0, 1, 0, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/2 + 
     (81*HPL[{0, 1, 0, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/16 - 
     (95*HPL[{0, 1, 0, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/16 - 
     HPL[{0, 1, 0, 0, 1, 1, 1, 1, 0, 1}, 1 - u]/8 - 
     45*HPL[{0, 1, 0, 1, 0, 0, 0, 0, 0, 1}, 1 - u] + 
     (703*HPL[{0, 1, 0, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (133*HPL[{0, 1, 0, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/2 - 
     (1281*HPL[{0, 1, 0, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     (71*HPL[{0, 1, 0, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/4 - 
     (209*HPL[{0, 1, 0, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/4 - 
     (41*HPL[{0, 1, 0, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     (145*HPL[{0, 1, 0, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/4 - 
     (13*HPL[{0, 1, 0, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/2 + 
     (207*HPL[{0, 1, 0, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (41*HPL[{0, 1, 0, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/4 - 
     (45*HPL[{0, 1, 0, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     (35*HPL[{0, 1, 0, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/8 - 
     (33*HPL[{0, 1, 0, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/4 + 
     (3*HPL[{0, 1, 0, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/4 - 
     (15*HPL[{0, 1, 0, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/8 - 
     (169*HPL[{0, 1, 0, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (321*HPL[{0, 1, 0, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (505*HPL[{0, 1, 0, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/16 - 
     (813*HPL[{0, 1, 0, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (47*HPL[{0, 1, 0, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/8 - 
     (109*HPL[{0, 1, 0, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     HPL[{0, 1, 0, 1, 1, 0, 1, 1, 0, 1}, 1 - u]/8 + 
     (107*HPL[{0, 1, 0, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/16 - 
     (125*HPL[{0, 1, 0, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (353*HPL[{0, 1, 0, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (57*HPL[{0, 1, 0, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (27*HPL[{0, 1, 0, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/16 - 
     (35*HPL[{0, 1, 0, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/8 - 
     (13*HPL[{0, 1, 0, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/8 - 
     5*HPL[{0, 1, 0, 1, 1, 1, 1, 1, 0, 1}, 1 - u] - 
     (115*HPL[{0, 1, 1, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/2 + 
     (443*HPL[{0, 1, 1, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/2 + 
     (1317*HPL[{0, 1, 1, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/16 - 
     (1779*HPL[{0, 1, 1, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     (349*HPL[{0, 1, 1, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/16 - 
     (1201*HPL[{0, 1, 1, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/16 - 
     (71*HPL[{0, 1, 1, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     (231*HPL[{0, 1, 1, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/4 - 
     (141*HPL[{0, 1, 1, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (465*HPL[{0, 1, 1, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (197*HPL[{0, 1, 1, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/16 - 
     (97*HPL[{0, 1, 1, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (11*HPL[{0, 1, 1, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/8 - 
     (83*HPL[{0, 1, 1, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/8 - 
     (29*HPL[{0, 1, 1, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/16 - 
     (5*HPL[{0, 1, 1, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/4 - 
     (111*HPL[{0, 1, 1, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (393*HPL[{0, 1, 1, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (575*HPL[{0, 1, 1, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/16 - 
     75*HPL[{0, 1, 1, 0, 1, 0, 0, 1, 1, 1}, 1 - u] + 
     (11*HPL[{0, 1, 1, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/2 - 
     (39*HPL[{0, 1, 1, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/2 - 
     HPL[{0, 1, 1, 0, 1, 0, 1, 1, 0, 1}, 1 - u]/2 + 
     (205*HPL[{0, 1, 1, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/16 - 
     (157*HPL[{0, 1, 1, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (409*HPL[{0, 1, 1, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (41*HPL[{0, 1, 1, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/4 - 
     (37*HPL[{0, 1, 1, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/16 - 
     (15*HPL[{0, 1, 1, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/8 - 
     (21*HPL[{0, 1, 1, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/4 - 
     (33*HPL[{0, 1, 1, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/8 - 
     (605*HPL[{0, 1, 1, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (2333*HPL[{0, 1, 1, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (107*HPL[{0, 1, 1, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/2 - 
     (515*HPL[{0, 1, 1, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/4 + 
     (93*HPL[{0, 1, 1, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/8 - 
     (267*HPL[{0, 1, 1, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/8 - 
     (27*HPL[{0, 1, 1, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (429*HPL[{0, 1, 1, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/16 - 
     (19*HPL[{0, 1, 1, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/2 + 
     (135*HPL[{0, 1, 1, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/4 + 
     (125*HPL[{0, 1, 1, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/8 - 
     (229*HPL[{0, 1, 1, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (29*HPL[{0, 1, 1, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/16 - 
     (205*HPL[{0, 1, 1, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/16 - 
     (77*HPL[{0, 1, 1, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/16 - 
     (5*HPL[{0, 1, 1, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/16 - 
     (39*HPL[{0, 1, 1, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/2 + 
     75*HPL[{0, 1, 1, 1, 1, 0, 0, 0, 1, 1}, 1 - u] + 
     (229*HPL[{0, 1, 1, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/8 - 
     (221*HPL[{0, 1, 1, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/4 + 
     (49*HPL[{0, 1, 1, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/8 - 
     (155*HPL[{0, 1, 1, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/8 - 
     (7*HPL[{0, 1, 1, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/2 + 
     3*HPL[{0, 1, 1, 1, 1, 0, 1, 1, 1, 1}, 1 - u] - 
     (35*HPL[{0, 1, 1, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (75*HPL[{0, 1, 1, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (25*HPL[{0, 1, 1, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/4 - 
     (15*HPL[{0, 1, 1, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     5*HPL[{0, 1, 1, 1, 1, 1, 1, 0, 0, 1}, 1 - u] - 
     5*HPL[{0, 1, 1, 1, 1, 1, 1, 0, 1, 1}, 1 - u] + 
     (105*HPL[{0, 1, 1, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/16 - 
     (105*HPL[{1, 0, 0, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/2 + 
     372*HPL[{1, 0, 0, 0, 0, 0, 0, 0, 1, 1}, 1 - u] + 
     (649*HPL[{1, 0, 0, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/4 - 
     (1545*HPL[{1, 0, 0, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/4 + 
     (289*HPL[{1, 0, 0, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/4 - 
     (1253*HPL[{1, 0, 0, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/8 - 
     (333*HPL[{1, 0, 0, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (201*HPL[{1, 0, 0, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/2 + 
     (109*HPL[{1, 0, 0, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/4 + 
     (9*HPL[{1, 0, 0, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/4 + 
     (53*HPL[{1, 0, 0, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/4 + 
     (15*HPL[{1, 0, 0, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (39*HPL[{1, 0, 0, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/2 + 
     (11*HPL[{1, 0, 0, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/4 + 
     (141*HPL[{1, 0, 0, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/8 - 
     (15*HPL[{1, 0, 0, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/4 + 
     (3*HPL[{1, 0, 0, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     112*HPL[{1, 0, 0, 0, 1, 0, 0, 0, 1, 1}, 1 - u] + 
     (879*HPL[{1, 0, 0, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/16 - 
     (765*HPL[{1, 0, 0, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     (473*HPL[{1, 0, 0, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/16 - 
     (401*HPL[{1, 0, 0, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (71*HPL[{1, 0, 0, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (169*HPL[{1, 0, 0, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/8 + 
     (139*HPL[{1, 0, 0, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (139*HPL[{1, 0, 0, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (351*HPL[{1, 0, 0, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/16 - 
     (31*HPL[{1, 0, 0, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (261*HPL[{1, 0, 0, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/16 - 
     (167*HPL[{1, 0, 0, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/16 - 
     (13*HPL[{1, 0, 0, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/8 - 
     (35*HPL[{1, 0, 0, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/2 + 
     (767*HPL[{1, 0, 0, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (689*HPL[{1, 0, 0, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/8 - 
     (2975*HPL[{1, 0, 0, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (79*HPL[{1, 0, 0, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/2 - 
     (475*HPL[{1, 0, 0, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/8 - 
     (41*HPL[{1, 0, 0, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (171*HPL[{1, 0, 0, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/4 + 
     (257*HPL[{1, 0, 0, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (409*HPL[{1, 0, 0, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (363*HPL[{1, 0, 0, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/16 - 
     (25*HPL[{1, 0, 0, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/2 + 
     (65*HPL[{1, 0, 0, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/4 - 
     (97*HPL[{1, 0, 0, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     (19*HPL[{1, 0, 0, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/16 - 
     (15*HPL[{1, 0, 0, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/8 + 
     (19*HPL[{1, 0, 0, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (325*HPL[{1, 0, 0, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (169*HPL[{1, 0, 0, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/4 - 
     (497*HPL[{1, 0, 0, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     (165*HPL[{1, 0, 0, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/8 - 
     (177*HPL[{1, 0, 0, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     HPL[{1, 0, 0, 1, 1, 0, 1, 1, 0, 1}, 1 - u]/2 + 
     (69*HPL[{1, 0, 0, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/8 + 
     (39*HPL[{1, 0, 0, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/4 + 
     (101*HPL[{1, 0, 0, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     10*HPL[{1, 0, 0, 1, 1, 1, 0, 1, 0, 1}, 1 - u] + 
     2*HPL[{1, 0, 0, 1, 1, 1, 0, 1, 1, 1}, 1 - u] + 
     (57*HPL[{1, 0, 0, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/8 - 
     (13*HPL[{1, 0, 0, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     (5*HPL[{1, 0, 0, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/8 - 
     30*HPL[{1, 0, 1, 0, 0, 0, 0, 0, 0, 1}, 1 - u] + 
     252*HPL[{1, 0, 1, 0, 0, 0, 0, 0, 1, 1}, 1 - u] + 
     (877*HPL[{1, 0, 1, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/8 - 
     (1077*HPL[{1, 0, 1, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/4 + 
     (191*HPL[{1, 0, 1, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/4 - 
     (193*HPL[{1, 0, 1, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/2 - 
     (69*HPL[{1, 0, 1, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     (517*HPL[{1, 0, 1, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/8 + 
     (267*HPL[{1, 0, 1, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (371*HPL[{1, 0, 1, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (165*HPL[{1, 0, 1, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/8 - 
     (255*HPL[{1, 0, 1, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (253*HPL[{1, 0, 1, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/16 - 
     (217*HPL[{1, 0, 1, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (45*HPL[{1, 0, 1, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/16 - 
     (15*HPL[{1, 0, 1, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/8 - 
     (15*HPL[{1, 0, 1, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (845*HPL[{1, 0, 1, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (407*HPL[{1, 0, 1, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/8 - 
     (1463*HPL[{1, 0, 1, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (47*HPL[{1, 0, 1, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/2 - 
     (219*HPL[{1, 0, 1, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (47*HPL[{1, 0, 1, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (117*HPL[{1, 0, 1, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/8 + 
     (163*HPL[{1, 0, 1, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (341*HPL[{1, 0, 1, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (273*HPL[{1, 0, 1, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/16 - 
     (49*HPL[{1, 0, 1, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     11*HPL[{1, 0, 1, 0, 1, 1, 1, 0, 0, 1}, 1 - u] - 
     (21*HPL[{1, 0, 1, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/4 + 
     (7*HPL[{1, 0, 1, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/4 - 
     (55*HPL[{1, 0, 1, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (1311*HPL[{1, 0, 1, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (293*HPL[{1, 0, 1, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/4 - 
     (639*HPL[{1, 0, 1, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/4 + 
     (249*HPL[{1, 0, 1, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/8 - 
     (381*HPL[{1, 0, 1, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/8 - 
     HPL[{1, 0, 1, 1, 0, 0, 1, 1, 0, 1}, 1 - u]/16 + 
     (59*HPL[{1, 0, 1, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/2 + 
     (21*HPL[{1, 0, 1, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/2 + 
     (261*HPL[{1, 0, 1, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (373*HPL[{1, 0, 1, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/16 - 
     17*HPL[{1, 0, 1, 1, 0, 1, 0, 1, 1, 1}, 1 - u] + 
     (229*HPL[{1, 0, 1, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/16 - 
     (209*HPL[{1, 0, 1, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (11*HPL[{1, 0, 1, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/8 - 
     (5*HPL[{1, 0, 1, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/8 - 
     (31*HPL[{1, 0, 1, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (1367*HPL[{1, 0, 1, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (333*HPL[{1, 0, 1, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/8 - 
     64*HPL[{1, 0, 1, 1, 1, 0, 0, 1, 1, 1}, 1 - u] + 
     (289*HPL[{1, 0, 1, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/16 - 
     (321*HPL[{1, 0, 1, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (33*HPL[{1, 0, 1, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     4*HPL[{1, 0, 1, 1, 1, 0, 1, 1, 1, 1}, 1 - u] + 
     (43*HPL[{1, 0, 1, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (125*HPL[{1, 0, 1, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (25*HPL[{1, 0, 1, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/2 - 
     3*HPL[{1, 0, 1, 1, 1, 1, 0, 1, 1, 1}, 1 - u] + 
     (15*HPL[{1, 0, 1, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/2 - 
     5*HPL[{1, 0, 1, 1, 1, 1, 1, 0, 1, 1}, 1 - u] + 
     (35*HPL[{1, 0, 1, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/8 - 
     (105*HPL[{1, 1, 0, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (1211*HPL[{1, 1, 0, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (1085*HPL[{1, 1, 0, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/8 - 
     351*HPL[{1, 1, 0, 0, 0, 0, 0, 1, 1, 1}, 1 - u] + 
     (509*HPL[{1, 1, 0, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/8 - 
     (1085*HPL[{1, 1, 0, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/8 - 
     (243*HPL[{1, 1, 0, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (349*HPL[{1, 1, 0, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/4 + 
     (55*HPL[{1, 1, 0, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/2 + 
     (55*HPL[{1, 1, 0, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/4 + 
     (317*HPL[{1, 1, 0, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/16 - 
     (129*HPL[{1, 1, 0, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (79*HPL[{1, 1, 0, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/4 - 
     14*HPL[{1, 1, 0, 0, 0, 1, 1, 0, 1, 1}, 1 - u] + 
     (23*HPL[{1, 1, 0, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/4 - 
     (5*HPL[{1, 1, 0, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/4 + 
     (45*HPL[{1, 1, 0, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (947*HPL[{1, 1, 0, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (949*HPL[{1, 1, 0, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/16 - 
     116*HPL[{1, 1, 0, 0, 1, 0, 0, 1, 1, 1}, 1 - u] + 
     (489*HPL[{1, 1, 0, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/16 - 
     (561*HPL[{1, 1, 0, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (63*HPL[{1, 1, 0, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (163*HPL[{1, 1, 0, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/8 + 
     (33*HPL[{1, 1, 0, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/2 + 
     (75*HPL[{1, 1, 0, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/4 + 
     (341*HPL[{1, 1, 0, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/16 - 
     (139*HPL[{1, 1, 0, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (29*HPL[{1, 1, 0, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/2 - 
     14*HPL[{1, 1, 0, 0, 1, 1, 1, 0, 1, 1}, 1 - u] - 
     (11*HPL[{1, 1, 0, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/4 - 
     9*HPL[{1, 1, 0, 1, 0, 0, 0, 0, 0, 1}, 1 - u] + 
     (1565*HPL[{1, 1, 0, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (1431*HPL[{1, 1, 0, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/16 - 
     (3373*HPL[{1, 1, 0, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (651*HPL[{1, 1, 0, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/16 - 
     (1067*HPL[{1, 1, 0, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/16 - 
     (31*HPL[{1, 1, 0, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     38*HPL[{1, 1, 0, 1, 0, 0, 1, 1, 1, 1}, 1 - u] + 
     (131*HPL[{1, 1, 0, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (291*HPL[{1, 1, 0, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (109*HPL[{1, 1, 0, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/4 - 
     (399*HPL[{1, 1, 0, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (275*HPL[{1, 1, 0, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/16 - 
     (293*HPL[{1, 1, 0, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/16 - 
     (3*HPL[{1, 1, 0, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/4 - 
     (5*HPL[{1, 1, 0, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/8 + 
     (7*HPL[{1, 1, 0, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (425*HPL[{1, 1, 0, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (825*HPL[{1, 1, 0, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/16 - 
     (1413*HPL[{1, 1, 0, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (175*HPL[{1, 1, 0, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/8 - 
     (101*HPL[{1, 1, 0, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/4 + 
     (39*HPL[{1, 1, 0, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (99*HPL[{1, 1, 0, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (25*HPL[{1, 1, 0, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/4 + 
     (205*HPL[{1, 1, 0, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (67*HPL[{1, 1, 0, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/4 - 
     (47*HPL[{1, 1, 0, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     8*HPL[{1, 1, 0, 1, 1, 1, 1, 0, 0, 1}, 1 - u] - 
     4*HPL[{1, 1, 0, 1, 1, 1, 1, 0, 1, 1}, 1 - u] + 
     (25*HPL[{1, 1, 0, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/4 - 
     (65*HPL[{1, 1, 1, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (2043*HPL[{1, 1, 1, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (1835*HPL[{1, 1, 1, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/16 - 
     (4785*HPL[{1, 1, 1, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (819*HPL[{1, 1, 1, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/16 - 
     (1647*HPL[{1, 1, 1, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/16 - 
     (249*HPL[{1, 1, 1, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     55*HPL[{1, 1, 1, 0, 0, 0, 1, 1, 1, 1}, 1 - u] + 
     (155*HPL[{1, 1, 1, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     40*HPL[{1, 1, 1, 0, 0, 1, 0, 0, 1, 1}, 1 - u] + 
     (235*HPL[{1, 1, 1, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/8 - 
     (631*HPL[{1, 1, 1, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (161*HPL[{1, 1, 1, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/8 - 
     (113*HPL[{1, 1, 1, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/4 - 
     (45*HPL[{1, 1, 1, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/16 - 
     (5*HPL[{1, 1, 1, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/16 - 
     (3*HPL[{1, 1, 1, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     143*HPL[{1, 1, 1, 0, 1, 0, 0, 0, 1, 1}, 1 - u] + 
     (539*HPL[{1, 1, 1, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/8 - 
     (1065*HPL[{1, 1, 1, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     28*HPL[{1, 1, 1, 0, 1, 0, 1, 0, 0, 1}, 1 - u] - 
     35*HPL[{1, 1, 1, 0, 1, 0, 1, 0, 1, 1}, 1 - u] + 
     (35*HPL[{1, 1, 1, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (89*HPL[{1, 1, 1, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/8 + 
     (133*HPL[{1, 1, 1, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (683*HPL[{1, 1, 1, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (219*HPL[{1, 1, 1, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/8 - 
     (231*HPL[{1, 1, 1, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (53*HPL[{1, 1, 1, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/4 - 
     (47*HPL[{1, 1, 1, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     (167*HPL[{1, 1, 1, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/16 - 
     (229*HPL[{1, 1, 1, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (3523*HPL[{1, 1, 1, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (389*HPL[{1, 1, 1, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/4 - 
     (449*HPL[{1, 1, 1, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/2 + 
     (295*HPL[{1, 1, 1, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/8 - 
     (449*HPL[{1, 1, 1, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (81*HPL[{1, 1, 1, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (327*HPL[{1, 1, 1, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (105*HPL[{1, 1, 1, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (1257*HPL[{1, 1, 1, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (85*HPL[{1, 1, 1, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/2 - 
     (295*HPL[{1, 1, 1, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (147*HPL[{1, 1, 1, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/8 - 
     (49*HPL[{1, 1, 1, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     (129*HPL[{1, 1, 1, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/8 - 
     HPL[{1, 1, 1, 1, 0, 1, 1, 1, 1, 1}, 1 - u]/16 - 
     (115*HPL[{1, 1, 1, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (1425*HPL[{1, 1, 1, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (1215*HPL[{1, 1, 1, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/16 - 
     (1545*HPL[{1, 1, 1, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (295*HPL[{1, 1, 1, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (155*HPL[{1, 1, 1, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (55*HPL[{1, 1, 1, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/2 + 
     (5*HPL[{1, 1, 1, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/4 - 
     (205*HPL[{1, 1, 1, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (1755*HPL[{1, 1, 1, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (175*HPL[{1, 1, 1, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/4 - 
     (45*HPL[{1, 1, 1, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/8 - 
     (35*HPL[{1, 1, 1, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/4 + 
     (35*HPL[{1, 1, 1, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/4 - 
     (35*HPL[{1, 1, 1, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/8 + 
     (6*HPL[{0, 1}, 1 - u]*MZV[5, 3])/5 - (59*HPL[{1, 1}, 1 - u]*MZV[5, 3])/
      40 - (6613*MZV[7, 3])/1792 - 5*HPL[{0, 0, 0, 0, 0, 0, 1}, 1 - u]*
      Zeta[3] + (83*HPL[{0, 0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[3])/2 + 
     (39*HPL[{0, 0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[3])/2 - 
     (105*HPL[{0, 0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[3])/4 + 
     (19*HPL[{0, 0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[3])/2 - 
     8*HPL[{0, 0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[3] - 
     (5*HPL[{0, 0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[3])/4 + 
     (61*HPL[{0, 0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[3])/4 + 
     (9*HPL[{0, 0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[3])/2 + 
     5*HPL[{0, 0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[3] + 
     (15*HPL[{0, 0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[3])/4 + 
     (49*HPL[{0, 0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[3])/8 + 
     (19*HPL[{0, 0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[3])/4 + 
     9*HPL[{0, 0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[3] + 
     (19*HPL[{0, 0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[3])/2 - 
     10*HPL[{0, 0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[3] + 
     (3*HPL[{0, 1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[3])/2 + 
     (61*HPL[{0, 1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[3])/4 + 
     8*HPL[{0, 1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[3] - 
     (13*HPL[{0, 1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[3])/8 + 
     (11*HPL[{0, 1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[3])/2 + 
     (29*HPL[{0, 1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[3])/4 + 
     (33*HPL[{0, 1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[3])/4 - 
     4*HPL[{0, 1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[3] + 
     4*HPL[{0, 1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[3] + 
     (47*HPL[{0, 1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[3])/4 + 
     (19*HPL[{0, 1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[3])/2 - 
     (27*HPL[{0, 1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[3])/8 + 
     (13*HPL[{0, 1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[3])/2 + 
     (5*HPL[{0, 1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[3])/4 + 
     (9*HPL[{0, 1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[3])/2 + 
     (105*HPL[{0, 1, 1, 1, 1, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (5*HPL[{1, 0, 0, 0, 0, 0, 1}, 1 - u]*Zeta[3])/2 + 
     (161*HPL[{1, 0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[3])/8 + 
     (73*HPL[{1, 0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (79*HPL[{1, 0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[3])/8 + 
     (33*HPL[{1, 0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[3])/8 + 
     HPL[{1, 0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[3] + 
     (29*HPL[{1, 0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (17*HPL[{1, 0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[3])/4 + 
     (13*HPL[{1, 0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[3])/8 + 
     (37*HPL[{1, 0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[3])/4 + 
     (25*HPL[{1, 0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[3])/4 - 
     (9*HPL[{1, 0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[3])/2 + 
     (35*HPL[{1, 0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[3])/8 + 
     (7*HPL[{1, 0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[3])/8 + 
     (29*HPL[{1, 0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[3])/8 + 
     (25*HPL[{1, 0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[3])/4 - 
     (13*HPL[{1, 1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[3])/8 + 
     (101*HPL[{1, 1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[3])/8 + 
     6*HPL[{1, 1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[3] - 
     9*HPL[{1, 1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[3] + 
     (13*HPL[{1, 1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[3])/4 + 
     (HPL[{1, 1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[3])/4 + 
     (13*HPL[{1, 1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[3])/4 + 
     (17*HPL[{1, 1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[3])/2 + 
     HPL[{1, 1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[3] + 
     (39*HPL[{1, 1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[3])/8 + 
     (41*HPL[{1, 1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[3])/8 + 
     (99*HPL[{1, 1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[3])/8 + 
     (49*HPL[{1, 1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[3])/8 + 
     (83*HPL[{1, 1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[3])/4 + 
     (185*HPL[{1, 1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (35*HPL[{1, 1, 1, 1, 1, 1, 1}, 1 - u]*Zeta[3])/4 - 
     (HPL[{0, 0, 0, 1}, 1 - u]*Zeta[3]^2)/4 + 3*HPL[{0, 0, 1, 1}, 1 - u]*
      Zeta[3]^2 + (27*HPL[{0, 1, 0, 1}, 1 - u]*Zeta[3]^2)/16 - 
     (5*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[3]^2)/16 + 
     (11*HPL[{1, 0, 0, 1}, 1 - u]*Zeta[3]^2)/8 + 
     (9*HPL[{1, 0, 1, 1}, 1 - u]*Zeta[3]^2)/16 + 
     (5*HPL[{1, 1, 0, 1}, 1 - u]*Zeta[3]^2)/16 + 
     (39*HPL[{1, 1, 1, 1}, 1 - u]*Zeta[3]^2)/4 - 
     (2*HPL[{1}, 1 - u]*Zeta[3]^3)/3 - (297*HPL[{0, 0, 0, 0, 1}, 1 - u]*
       Zeta[5])/32 + (501*HPL[{0, 0, 0, 1, 1}, 1 - u]*Zeta[5])/16 + 
     (223*HPL[{0, 0, 1, 0, 1}, 1 - u]*Zeta[5])/16 - 
     (679*HPL[{0, 0, 1, 1, 1}, 1 - u]*Zeta[5])/32 + 
     (63*HPL[{0, 1, 0, 0, 1}, 1 - u]*Zeta[5])/16 - 
     (31*HPL[{0, 1, 0, 1, 1}, 1 - u]*Zeta[5])/8 - 
     (7*HPL[{0, 1, 1, 0, 1}, 1 - u]*Zeta[5])/4 + 
     (311*HPL[{0, 1, 1, 1, 1}, 1 - u]*Zeta[5])/8 - 
     (43*HPL[{1, 0, 0, 0, 1}, 1 - u]*Zeta[5])/16 + 
     (9*HPL[{1, 0, 0, 1, 1}, 1 - u]*Zeta[5])/2 + 
     (3*HPL[{1, 0, 1, 0, 1}, 1 - u]*Zeta[5])/4 + 
     (681*HPL[{1, 0, 1, 1, 1}, 1 - u]*Zeta[5])/32 - 
     (13*HPL[{1, 1, 0, 0, 1}, 1 - u]*Zeta[5])/8 + 
     (359*HPL[{1, 1, 0, 1, 1}, 1 - u]*Zeta[5])/16 + 
     (509*HPL[{1, 1, 1, 0, 1}, 1 - u]*Zeta[5])/32 - 
     (215*HPL[{1, 1, 1, 1, 1}, 1 - u]*Zeta[5])/4 + 
     (15*HPL[{0, 1}, 1 - u]*Zeta[3]*Zeta[5])/4 + 
     (43*HPL[{1, 1}, 1 - u]*Zeta[3]*Zeta[5])/4 - (30871*Zeta[5]^2)/1792 - 
     (3197*HPL[{0, 0, 1}, 1 - u]*Zeta[7])/128 + 
     (16475*HPL[{0, 1, 1}, 1 - u]*Zeta[7])/256 + 
     (5279*HPL[{1, 0, 1}, 1 - u]*Zeta[7])/256 - 
     (10825*HPL[{1, 1, 1}, 1 - u]*Zeta[7])/64 - (4207*Zeta[3]*Zeta[7])/128 - 
     (61643*HPL[{1}, 1 - u]*Zeta[9])/144 + 
     (15*HPL[{0, 0, 0, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/2 + 
     (167*HPL[{0, 0, 0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (169*HPL[{0, 0, 0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/8 - 
     (425*HPL[{0, 0, 0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (121*HPL[{0, 0, 0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/8 - 
     (999*HPL[{0, 0, 0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 - 
     29*HPL[{0, 0, 0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2] + 
     (327*HPL[{0, 0, 0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (99*HPL[{0, 0, 0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/8 - 
     (499*HPL[{0, 0, 0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/16 - 
     13*HPL[{0, 0, 0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2] + 
     (137*HPL[{0, 0, 0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (27*HPL[{0, 0, 0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/2 + 
     (93*HPL[{0, 0, 0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/8 - 
     (17*HPL[{0, 0, 0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/2 + 
     (21*HPL[{0, 0, 1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/2 - 
     (153*HPL[{0, 0, 1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/16 - 
     (13*HPL[{0, 0, 1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/4 - 
     (189*HPL[{0, 0, 1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (21*HPL[{0, 0, 1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (11*HPL[{0, 0, 1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (85*HPL[{0, 0, 1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (55*HPL[{0, 0, 1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (39*HPL[{0, 0, 1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/8 - 
     (47*HPL[{0, 0, 1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (7*HPL[{0, 0, 1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/2 - 
     (29*HPL[{0, 0, 1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/2 - 
     (55*HPL[{0, 0, 1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (87*HPL[{0, 0, 1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/4 - 
     (39*HPL[{0, 0, 1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/2 + 
     4*HPL[{0, 0, 1, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2] + 
     (39*HPL[{0, 1, 0, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (21*HPL[{0, 1, 0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/2 + 
     (83*HPL[{0, 1, 0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (323*HPL[{0, 1, 0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (101*HPL[{0, 1, 0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (261*HPL[{0, 1, 0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 - 
     (33*HPL[{0, 1, 0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (55*HPL[{0, 1, 0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (13*HPL[{0, 1, 0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/2 - 
     (9*HPL[{0, 1, 0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/2 + 
     (45*HPL[{0, 1, 0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (39*HPL[{0, 1, 0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/4 - 
     (7*HPL[{0, 1, 0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/4 - 
     (241*HPL[{0, 1, 0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 - 
     (217*HPL[{0, 1, 0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     5*HPL[{0, 1, 0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2] + 
     (69*HPL[{0, 1, 1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/8 - 
     (27*HPL[{0, 1, 1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/16 - 
     (5*HPL[{0, 1, 1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/8 - 
     (201*HPL[{0, 1, 1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (51*HPL[{0, 1, 1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (313*HPL[{0, 1, 1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 - 
     (95*HPL[{0, 1, 1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (49*HPL[{0, 1, 1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     7*HPL[{0, 1, 1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2] - 
     (133*HPL[{0, 1, 1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/8 - 
     (111*HPL[{0, 1, 1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (23*HPL[{0, 1, 1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     5*HPL[{0, 1, 1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2] - 
     (37*HPL[{0, 1, 1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (5*HPL[{0, 1, 1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/8 - 
     (105*HPL[{0, 1, 1, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (25*HPL[{1, 0, 0, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/4 + 
     27*HPL[{1, 0, 0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2] + 
     (185*HPL[{1, 0, 0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (1239*HPL[{1, 0, 0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (121*HPL[{1, 0, 0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (337*HPL[{1, 0, 0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/8 - 
     (155*HPL[{1, 0, 0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (35*HPL[{1, 0, 0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (91*HPL[{1, 0, 0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (251*HPL[{1, 0, 0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/16 - 
     (57*HPL[{1, 0, 0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/8 - 
     (49*HPL[{1, 0, 0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/4 - 
     (33*HPL[{1, 0, 0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (201*HPL[{1, 0, 0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 - 
     (61*HPL[{1, 0, 0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/8 - 
     (5*HPL[{1, 0, 0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (37*HPL[{1, 0, 1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (9*HPL[{1, 0, 1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/2 + 
     (7*HPL[{1, 0, 1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (139*HPL[{1, 0, 1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (9*HPL[{1, 0, 1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (327*HPL[{1, 0, 1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 - 
     (181*HPL[{1, 0, 1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (5*HPL[{1, 0, 1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (23*HPL[{1, 0, 1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (89*HPL[{1, 0, 1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/8 - 
     (99*HPL[{1, 0, 1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (69*HPL[{1, 0, 1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/8 - 
     (31*HPL[{1, 0, 1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (87*HPL[{1, 0, 1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/8 - 
     (61*HPL[{1, 0, 1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/8 - 
     (35*HPL[{1, 0, 1, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     3*HPL[{1, 1, 0, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2] + 
     22*HPL[{1, 1, 0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2] + 
     (121*HPL[{1, 1, 0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (991*HPL[{1, 1, 0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (45*HPL[{1, 1, 0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (499*HPL[{1, 1, 0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 - 
     15*HPL[{1, 1, 0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2] + 
     (19*HPL[{1, 1, 0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (HPL[{1, 1, 0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/4 - 
     (39*HPL[{1, 1, 0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/8 - 
     (89*HPL[{1, 1, 0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (51*HPL[{1, 1, 0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/4 - 
     (7*HPL[{1, 1, 0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/2 - 
     10*HPL[{1, 1, 0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2] - 
     (107*HPL[{1, 1, 0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (25*HPL[{1, 1, 0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/4 - 
     (13*HPL[{1, 1, 1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (279*HPL[{1, 1, 1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (57*HPL[{1, 1, 1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (55*HPL[{1, 1, 1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/2 - 
     (31*HPL[{1, 1, 1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/8 - 
     (71*HPL[{1, 1, 1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/8 - 
     (101*HPL[{1, 1, 1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (159*HPL[{1, 1, 1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/16 - 
     (113*HPL[{1, 1, 1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (209*HPL[{1, 1, 1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/16 - 
     (11*HPL[{1, 1, 1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/4 - 
     (329*HPL[{1, 1, 1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 - 
     (25*HPL[{1, 1, 1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/2 - 
     25*HPL[{1, 1, 1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2] - 
     (485*HPL[{1, 1, 1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (35*HPL[{1, 1, 1, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/8 - 
     (17*MZV[5, 3]*Zeta[2])/40 - (93*HPL[{0, 0, 0, 0, 1}, 1 - u]*Zeta[3]*
       Zeta[2])/16 + (93*HPL[{0, 0, 0, 1, 1}, 1 - u]*Zeta[3]*Zeta[2])/
      8 + (35*HPL[{0, 0, 1, 0, 1}, 1 - u]*Zeta[3]*Zeta[2])/8 - 
     (153*HPL[{0, 0, 1, 1, 1}, 1 - u]*Zeta[3]*Zeta[2])/16 - 
     (5*HPL[{0, 1, 0, 0, 1}, 1 - u]*Zeta[3]*Zeta[2])/8 - 
     5*HPL[{0, 1, 0, 1, 1}, 1 - u]*Zeta[3]*Zeta[2] - 
     (31*HPL[{0, 1, 1, 0, 1}, 1 - u]*Zeta[3]*Zeta[2])/8 + 
     (11*HPL[{0, 1, 1, 1, 1}, 1 - u]*Zeta[3]*Zeta[2])/2 - 
     (25*HPL[{1, 0, 0, 0, 1}, 1 - u]*Zeta[3]*Zeta[2])/8 - 
     (13*HPL[{1, 0, 0, 1, 1}, 1 - u]*Zeta[3]*Zeta[2])/8 - 
     (25*HPL[{1, 0, 1, 0, 1}, 1 - u]*Zeta[3]*Zeta[2])/8 + 
     (49*HPL[{1, 0, 1, 1, 1}, 1 - u]*Zeta[3]*Zeta[2])/16 - 
     (11*HPL[{1, 1, 0, 0, 1}, 1 - u]*Zeta[3]*Zeta[2])/4 + 
     (19*HPL[{1, 1, 0, 1, 1}, 1 - u]*Zeta[3]*Zeta[2])/4 + 
     (73*HPL[{1, 1, 1, 0, 1}, 1 - u]*Zeta[3]*Zeta[2])/16 - 
     (165*HPL[{1, 1, 1, 1, 1}, 1 - u]*Zeta[3]*Zeta[2])/8 - 
     (15*HPL[{0, 1}, 1 - u]*Zeta[3]^2*Zeta[2])/8 + 
     (135*HPL[{1, 1}, 1 - u]*Zeta[3]^2*Zeta[2])/16 - 
     (329*HPL[{0, 0, 1}, 1 - u]*Zeta[5]*Zeta[2])/32 + 
     (569*HPL[{0, 1, 1}, 1 - u]*Zeta[5]*Zeta[2])/32 + 
     (155*HPL[{1, 0, 1}, 1 - u]*Zeta[5]*Zeta[2])/16 - 
     (417*HPL[{1, 1, 1}, 1 - u]*Zeta[5]*Zeta[2])/16 + 
     (31*Zeta[3]*Zeta[5]*Zeta[2])/2 - (26155*HPL[{1}, 1 - u]*Zeta[7]*
       Zeta[2])/256 + (151*HPL[{0, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2]^2)/
      40 + (4617*HPL[{0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2]^2)/160 + 
     (2189*HPL[{0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2]^2)/160 - 
     42*HPL[{0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2]^2 + 
     (295*HPL[{0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2]^2)/32 - 
     (2099*HPL[{0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2]^2)/80 - 
     (1217*HPL[{0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2]^2)/80 + 
     (2359*HPL[{0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2]^2)/160 + 
     (1243*HPL[{0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2]^2)/160 - 
     (733*HPL[{0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2]^2)/160 - 
     (109*HPL[{0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2]^2)/16 + 
     (1041*HPL[{0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2]^2)/160 + 
     (593*HPL[{0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2]^2)/80 + 
     (1803*HPL[{0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2]^2)/160 + 
     (429*HPL[{0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2]^2)/32 - 
     (185*HPL[{0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2]^2)/16 + 
     (157*HPL[{1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2]^2)/40 + 
     (279*HPL[{1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2]^2)/16 + 
     (491*HPL[{1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2]^2)/80 - 
     (15*HPL[{1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2]^2)/2 + 
     (323*HPL[{1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2]^2)/80 + 
     (75*HPL[{1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2]^2)/16 + 
     (159*HPL[{1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2]^2)/40 - 
     (491*HPL[{1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2]^2)/80 + 
     (19*HPL[{1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2]^2)/32 + 
     (2683*HPL[{1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2]^2)/160 + 
     (175*HPL[{1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2]^2)/32 - 
     (47*HPL[{1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2]^2)/4 - 
     (553*HPL[{1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2]^2)/160 - 
     (1523*HPL[{1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2]^2)/160 - 
     (2257*HPL[{1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2]^2)/160 + 
     (799*HPL[{1, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2]^2)/32 - 
     (253*HPL[{0, 0, 1}, 1 - u]*Zeta[3]*Zeta[2]^2)/40 + 
     (929*HPL[{0, 1, 1}, 1 - u]*Zeta[3]*Zeta[2]^2)/160 + 
     (429*HPL[{1, 0, 1}, 1 - u]*Zeta[3]*Zeta[2]^2)/160 - 
     (203*HPL[{1, 1, 1}, 1 - u]*Zeta[3]*Zeta[2]^2)/10 + 
     (183*Zeta[3]^2*Zeta[2]^2)/32 - (15421*HPL[{1}, 1 - u]*Zeta[5]*
       Zeta[2]^2)/320 - (1867*HPL[{0, 0, 0, 1}, 1 - u]*Zeta[2]^3)/672 + 
     (39757*HPL[{0, 0, 1, 1}, 1 - u]*Zeta[2]^3)/1120 + 
     (72581*HPL[{0, 1, 0, 1}, 1 - u]*Zeta[2]^3)/3360 - 
     (15067*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[2]^3)/672 - 
     (39*HPL[{1, 0, 0, 1}, 1 - u]*Zeta[2]^3)/80 - 
     (7167*HPL[{1, 0, 1, 1}, 1 - u]*Zeta[2]^3)/1120 - 
     (11569*HPL[{1, 1, 0, 1}, 1 - u]*Zeta[2]^3)/840 + 
     (41709*HPL[{1, 1, 1, 1}, 1 - u]*Zeta[2]^3)/1120 - 
     (37469*HPL[{1}, 1 - u]*Zeta[3]*Zeta[2]^3)/1680 - 
     (2218347*HPL[{0, 1}, 1 - u]*Zeta[2]^4)/56000 + 
     (7588547*HPL[{1, 1}, 1 - u]*Zeta[2]^4)/112000 + 
     (4030436441*Zeta[2]^5)/25872000
 
c[u, 1][5, 1] = (5*HPL[{0, 0, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     (5*HPL[{0, 0, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/4 - 
     (47*HPL[{0, 0, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/4 - 
     (21*HPL[{0, 0, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/2 + 
     (5*HPL[{0, 0, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/4 - 
     (75*HPL[{0, 0, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/4 - 
     (89*HPL[{0, 0, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (111*HPL[{0, 0, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/8 - 
     (7*HPL[{0, 0, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/2 + 
     (27*HPL[{0, 0, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/2 + 
     (31*HPL[{0, 0, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/4 + 
     (3*HPL[{0, 0, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/2 - 
     (93*HPL[{0, 0, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/4 - 
     (47*HPL[{0, 0, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     28*HPL[{0, 0, 0, 1, 0, 0, 1, 1, 1}, 1 - u] - 
     (19*HPL[{0, 0, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/4 + 
     (31*HPL[{0, 0, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/2 + 
     (49*HPL[{0, 0, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/8 - 
     (19*HPL[{0, 0, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/4 - 
     HPL[{0, 0, 0, 1, 1, 0, 0, 0, 1}, 1 - u] + 
     (11*HPL[{0, 0, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/4 + 
     (5*HPL[{0, 0, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/4 - 
     (37*HPL[{0, 0, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/8 - 
     (23*HPL[{0, 0, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/8 - 
     (59*HPL[{0, 0, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/8 - 
     (67*HPL[{0, 0, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/8 + 
     (15*HPL[{0, 0, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/8 - 
     (225*HPL[{0, 0, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/8 - 
     13*HPL[{0, 0, 1, 0, 0, 0, 1, 0, 1}, 1 - u] + 
     (163*HPL[{0, 0, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/4 - 
     (23*HPL[{0, 0, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/4 + 
     (141*HPL[{0, 0, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (41*HPL[{0, 0, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/8 - 
     (85*HPL[{0, 0, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/8 - 
     2*HPL[{0, 0, 1, 0, 1, 0, 0, 0, 1}, 1 - u] - 
     (5*HPL[{0, 0, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/8 - 
     (3*HPL[{0, 0, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/8 - 
     (19*HPL[{0, 0, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/8 - 
     (29*HPL[{0, 0, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/8 - 
     (41*HPL[{0, 0, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/8 - 
     (109*HPL[{0, 0, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (3*HPL[{0, 0, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/8 - 
     (125*HPL[{0, 0, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/8 - 
     8*HPL[{0, 0, 1, 1, 0, 0, 1, 0, 1}, 1 - u] + 
     8*HPL[{0, 0, 1, 1, 0, 0, 1, 1, 1}, 1 - u] - 
     (7*HPL[{0, 0, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/2 - 
     (13*HPL[{0, 0, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/4 - 
     6*HPL[{0, 0, 1, 1, 0, 1, 1, 0, 1}, 1 - u] - 
     (19*HPL[{0, 0, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/8 - 
     (5*HPL[{0, 0, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/8 - 
     (75*HPL[{0, 0, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/8 - 
     (47*HPL[{0, 0, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/8 - 
     HPL[{0, 0, 1, 1, 1, 0, 1, 1, 1}, 1 - u] + 
     (5*HPL[{0, 0, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/8 + 
     (13*HPL[{0, 0, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     (33*HPL[{0, 0, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/8 + 
     (15*HPL[{0, 1, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/4 - 
     (131*HPL[{0, 1, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/4 - 
     (217*HPL[{0, 1, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (219*HPL[{0, 1, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/4 - 
     (85*HPL[{0, 1, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (355*HPL[{0, 1, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (25*HPL[{0, 1, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/4 - 
     (33*HPL[{0, 1, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/2 - 
     (17*HPL[{0, 1, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/16 - 
     (23*HPL[{0, 1, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/16 - 
     (3*HPL[{0, 1, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/2 - 
     (17*HPL[{0, 1, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/8 - 
     (11*HPL[{0, 1, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/8 - 
     (63*HPL[{0, 1, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (15*HPL[{0, 1, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/8 - 
     (75*HPL[{0, 1, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/4 - 
     (131*HPL[{0, 1, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (149*HPL[{0, 1, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/8 - 
     (45*HPL[{0, 1, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (27*HPL[{0, 1, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/16 - 
     (63*HPL[{0, 1, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/16 - 
     (37*HPL[{0, 1, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/8 - 
     HPL[{0, 1, 0, 1, 1, 0, 0, 0, 1}, 1 - u]/16 - 
     (123*HPL[{0, 1, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/16 - 
     (11*HPL[{0, 1, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/2 + 
     (3*HPL[{0, 1, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     (3*HPL[{0, 1, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (61*HPL[{0, 1, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     4*HPL[{0, 1, 0, 1, 1, 1, 1, 0, 1}, 1 - u] + 
     (9*HPL[{0, 1, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/2 - 
     (253*HPL[{0, 1, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/8 - 
     13*HPL[{0, 1, 1, 0, 0, 0, 1, 0, 1}, 1 - u] + 
     (629*HPL[{0, 1, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/16 - 
     4*HPL[{0, 1, 1, 0, 0, 1, 0, 0, 1}, 1 - u] + 
     (83*HPL[{0, 1, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/8 - 
     (7*HPL[{0, 1, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/8 - 
     (17*HPL[{0, 1, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/2 + 
     (9*HPL[{0, 1, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/16 - 
     (147*HPL[{0, 1, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/16 - 
     (93*HPL[{0, 1, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (53*HPL[{0, 1, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/8 - 
     (15*HPL[{0, 1, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (127*HPL[{0, 1, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (19*HPL[{0, 1, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/4 + 
     3*HPL[{0, 1, 1, 1, 0, 0, 0, 0, 1}, 1 - u] - 
     (159*HPL[{0, 1, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/8 - 
     (133*HPL[{0, 1, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     24*HPL[{0, 1, 1, 1, 0, 0, 1, 1, 1}, 1 - u] - 
     (5*HPL[{0, 1, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/2 + 
     12*HPL[{0, 1, 1, 1, 0, 1, 0, 1, 1}, 1 - u] + 
     (17*HPL[{0, 1, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/4 - 
     (13*HPL[{0, 1, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     4*HPL[{0, 1, 1, 1, 1, 0, 0, 1, 1}, 1 - u] + 
     (3*HPL[{0, 1, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     2*HPL[{0, 1, 1, 1, 1, 0, 1, 1, 1}, 1 - u] - 
     (25*HPL[{0, 1, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/8 + 
     (15*HPL[{0, 1, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/8 - 
     (15*HPL[{0, 1, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/4 - 
     (15*HPL[{1, 0, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/4 - 
     (183*HPL[{1, 0, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/4 - 
     (349*HPL[{1, 0, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     69*HPL[{1, 0, 0, 0, 0, 0, 1, 1, 1}, 1 - u] - 
     (205*HPL[{1, 0, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (403*HPL[{1, 0, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (9*HPL[{1, 0, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/2 - 
     (93*HPL[{1, 0, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/4 - 
     (131*HPL[{1, 0, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/16 - 
     (79*HPL[{1, 0, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/16 - 
     (103*HPL[{1, 0, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (15*HPL[{1, 0, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/16 - 
     (53*HPL[{1, 0, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/8 - 
     (5*HPL[{1, 0, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/8 - 
     (39*HPL[{1, 0, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/8 - 
     (39*HPL[{1, 0, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/8 - 
     (211*HPL[{1, 0, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/8 - 
     (57*HPL[{1, 0, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     (449*HPL[{1, 0, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/16 - 
     (69*HPL[{1, 0, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     (37*HPL[{1, 0, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/8 - 
     (39*HPL[{1, 0, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/8 - 
     (57*HPL[{1, 0, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/8 - 
     (91*HPL[{1, 0, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/16 - 
     (105*HPL[{1, 0, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/16 - 
     (135*HPL[{1, 0, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (7*HPL[{1, 0, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/4 - 
     (63*HPL[{1, 0, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (79*HPL[{1, 0, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (13*HPL[{1, 0, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/4 - 
     (3*HPL[{1, 0, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/2 - 
     (343*HPL[{1, 0, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/8 - 
     (159*HPL[{1, 0, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     (927*HPL[{1, 0, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/16 - 
     (39*HPL[{1, 0, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/4 + 
     (137*HPL[{1, 0, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     HPL[{1, 0, 1, 0, 0, 1, 1, 0, 1}, 1 - u]/8 - 
     (95*HPL[{1, 0, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/8 - 
     (71*HPL[{1, 0, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/16 - 
     (171*HPL[{1, 0, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/16 - 
     (141*HPL[{1, 0, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (137*HPL[{1, 0, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/16 - 
     (65*HPL[{1, 0, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (133*HPL[{1, 0, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (63*HPL[{1, 0, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/16 - 
     (5*HPL[{1, 0, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/4 - 
     (221*HPL[{1, 0, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/8 - 
     (207*HPL[{1, 0, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (523*HPL[{1, 0, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/16 - 
     (23*HPL[{1, 0, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/4 + 
     (51*HPL[{1, 0, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/4 + 
     (47*HPL[{1, 0, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/16 - 
     (25*HPL[{1, 0, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/16 - 
     (43*HPL[{1, 0, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/16 - 
     (3*HPL[{1, 0, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/16 - 
     (39*HPL[{1, 0, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (7*HPL[{1, 0, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/2 - 
     (37*HPL[{1, 0, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/8 + 
     (15*HPL[{1, 0, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/8 - 
     (35*HPL[{1, 0, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/8 - 
     (15*HPL[{1, 1, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/4 - 
     (495*HPL[{1, 1, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/8 - 
     (469*HPL[{1, 1, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (1425*HPL[{1, 1, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/16 - 
     (245*HPL[{1, 1, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (509*HPL[{1, 1, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (89*HPL[{1, 1, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/16 - 
     (61*HPL[{1, 1, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/4 - 
     (129*HPL[{1, 1, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/16 - 
     (169*HPL[{1, 1, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/16 - 
     (67*HPL[{1, 1, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (33*HPL[{1, 1, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/2 - 
     (125*HPL[{1, 1, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (203*HPL[{1, 1, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (13*HPL[{1, 1, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/4 - 
     (21*HPL[{1, 1, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/8 - 
     (85*HPL[{1, 1, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/2 - 
     (323*HPL[{1, 1, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (419*HPL[{1, 1, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/8 - 
     (73*HPL[{1, 1, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     (141*HPL[{1, 1, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (19*HPL[{1, 1, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/8 - 
     (47*HPL[{1, 1, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/16 - 
     4*HPL[{1, 1, 0, 1, 1, 0, 0, 0, 1}, 1 - u] - 
     (33*HPL[{1, 1, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/4 - 
     (107*HPL[{1, 1, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (55*HPL[{1, 1, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/8 - 
     (103*HPL[{1, 1, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (31*HPL[{1, 1, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/16 - 
     (25*HPL[{1, 1, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/4 - 
     (9*HPL[{1, 1, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/8 - 
     (141*HPL[{1, 1, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/2 - 
     (129*HPL[{1, 1, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     (729*HPL[{1, 1, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/8 - 
     (217*HPL[{1, 1, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (435*HPL[{1, 1, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (27*HPL[{1, 1, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/16 - 
     (81*HPL[{1, 1, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/16 - 
     (59*HPL[{1, 1, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/16 - 
     (423*HPL[{1, 1, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/16 - 
     (111*HPL[{1, 1, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (63*HPL[{1, 1, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/4 - 
     (33*HPL[{1, 1, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/4 + 
     (3*HPL[{1, 1, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/8 - 
     (19*HPL[{1, 1, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/2 + 
     (17*HPL[{1, 1, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/8 - 
     (567*HPL[{1, 1, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/8 - 
     (491*HPL[{1, 1, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (611*HPL[{1, 1, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/16 - 
     (115*HPL[{1, 1, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/16 - 
     (139*HPL[{1, 1, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/16 - 
     15*HPL[{1, 1, 1, 1, 0, 1, 1, 0, 1}, 1 - u] - 
     HPL[{1, 1, 1, 1, 0, 1, 1, 1, 1}, 1 - u]/4 + 
     (65*HPL[{1, 1, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/16 - 
     (855*HPL[{1, 1, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/16 - 
     (85*HPL[{1, 1, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/4 + 
     (15*HPL[{1, 1, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (15*HPL[{1, 1, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/4 - 
     (15*HPL[{1, 1, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/4 + 
     (35*HPL[{1, 1, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (37*HPL[{1}, 1 - u]*MZV[5, 3])/80 + (3*HPL[{0, 0, 0, 0, 0, 1}, 1 - u]*
       Zeta[3])/2 + (9*HPL[{0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[3])/4 + 
     (3*HPL[{0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[3])/2 - 
     7*HPL[{0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[3] + 
     (3*HPL[{0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[3])/2 - 
     6*HPL[{0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[3] - 
     (15*HPL[{0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[3])/4 + 
     (13*HPL[{0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[3])/2 + 
     (3*HPL[{0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[3])/2 - 
     6*HPL[{0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[3] - 
     (27*HPL[{0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[3])/8 + 
     (9*HPL[{0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[3])/2 - 
     (5*HPL[{0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[3])/4 + 
     (21*HPL[{0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[3])/8 + 
     (9*HPL[{0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (25*HPL[{0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[3])/4 + 
     (29*HPL[{1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (9*HPL[{1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[3])/2 - 
     (11*HPL[{1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[3])/8 + 
     6*HPL[{1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[3] + 
     (5*HPL[{1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[3])/8 + 
     (7*HPL[{1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[3])/2 + 
     2*HPL[{1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[3] - 
     6*HPL[{1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[3] + 
     (9*HPL[{1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[3])/4 + 
     (7*HPL[{1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[3])/4 + 
     (11*HPL[{1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[3])/8 - 
     8*HPL[{1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[3] - 
     (3*HPL[{1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (23*HPL[{1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[3])/2 - 
     (95*HPL[{1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[3])/8 + 
     (35*HPL[{1, 1, 1, 1, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (9*HPL[{0, 0, 1}, 1 - u]*Zeta[3]^2)/8 + 
     (HPL[{0, 1, 1}, 1 - u]*Zeta[3]^2)/16 + (HPL[{1, 0, 1}, 1 - u]*Zeta[3]^2)/
      4 - (53*HPL[{1, 1, 1}, 1 - u]*Zeta[3]^2)/8 + Zeta[3]^3/4 + 
     (7*HPL[{0, 0, 0, 1}, 1 - u]*Zeta[5])/8 + 
     (59*HPL[{0, 0, 1, 1}, 1 - u]*Zeta[5])/8 + 
     (49*HPL[{0, 1, 0, 1}, 1 - u]*Zeta[5])/16 - 
     (531*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[5])/32 + 
     (29*HPL[{1, 0, 0, 1}, 1 - u]*Zeta[5])/8 - 
     (513*HPL[{1, 0, 1, 1}, 1 - u]*Zeta[5])/32 - 
     (47*HPL[{1, 1, 0, 1}, 1 - u]*Zeta[5])/4 + 
     (123*HPL[{1, 1, 1, 1}, 1 - u]*Zeta[5])/8 - 
     (43*HPL[{1}, 1 - u]*Zeta[3]*Zeta[5])/8 - 
     (3557*HPL[{0, 1}, 1 - u]*Zeta[7])/256 + 
     (13441*HPL[{1, 1}, 1 - u]*Zeta[7])/256 + (11207*Zeta[9])/72 - 
     (25*HPL[{0, 0, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (21*HPL[{0, 0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/2 + 
     (97*HPL[{0, 0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (35*HPL[{0, 0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (33*HPL[{0, 0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (137*HPL[{0, 0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 - 
     6*HPL[{0, 0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2] + 
     (75*HPL[{0, 0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/8 - 
     (HPL[{0, 0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (149*HPL[{0, 0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/16 - 
     (55*HPL[{0, 0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (123*HPL[{0, 0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (HPL[{0, 0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/2 + 
     (125*HPL[{0, 0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (185*HPL[{0, 0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (33*HPL[{0, 0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/8 - 
     (15*HPL[{0, 1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/8 - 
     (155*HPL[{0, 1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/16 - 
     (71*HPL[{0, 1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     22*HPL[{0, 1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2] - 
     (25*HPL[{0, 1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (255*HPL[{0, 1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (163*HPL[{0, 1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 - 
     4*HPL[{0, 1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2] - 
     (17*HPL[{0, 1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (51*HPL[{0, 1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (81*HPL[{0, 1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (19*HPL[{0, 1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 - 
     (33*HPL[{0, 1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (57*HPL[{0, 1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 - 
     (49*HPL[{0, 1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (15*HPL[{0, 1, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/4 - 
     (27*HPL[{1, 0, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/8 - 
     (223*HPL[{1, 0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/16 - 
     5*HPL[{1, 0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2] + 
     (489*HPL[{1, 0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 - 
     (11*HPL[{1, 0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (269*HPL[{1, 0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (19*HPL[{1, 0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/2 - 
     (13*HPL[{1, 0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/4 - 
     2*HPL[{1, 0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2] - 
     (3*HPL[{1, 0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (57*HPL[{1, 0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (5*HPL[{1, 0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/2 - 
     (19*HPL[{1, 0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/8 - 
     (29*HPL[{1, 0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/8 - 
     (97*HPL[{1, 0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (35*HPL[{1, 0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/8 - 
     (HPL[{1, 1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/4 - 
     (305*HPL[{1, 1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/16 - 
     7*HPL[{1, 1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2] + 
     (149*HPL[{1, 1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 - 
     (7*HPL[{1, 1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (123*HPL[{1, 1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 - 
     (105*HPL[{1, 1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (25*HPL[{1, 1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     4*HPL[{1, 1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2] - 
     (101*HPL[{1, 1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/4 - 
     (117*HPL[{1, 1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     11*HPL[{1, 1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2] + 
     (65*HPL[{1, 1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (23*HPL[{1, 1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/2 + 
     (295*HPL[{1, 1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (35*HPL[{1, 1, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (HPL[{0, 0, 0, 1}, 1 - u]*Zeta[3]*Zeta[2])/2 + 
     (29*HPL[{0, 0, 1, 1}, 1 - u]*Zeta[3]*Zeta[2])/4 + 
     (43*HPL[{0, 1, 0, 1}, 1 - u]*Zeta[3]*Zeta[2])/8 - 
     (117*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[3]*Zeta[2])/16 + 
     (31*HPL[{1, 0, 0, 1}, 1 - u]*Zeta[3]*Zeta[2])/8 - 
     (91*HPL[{1, 0, 1, 1}, 1 - u]*Zeta[3]*Zeta[2])/16 - 
     (19*HPL[{1, 1, 0, 1}, 1 - u]*Zeta[3]*Zeta[2])/4 + 
     (159*HPL[{1, 1, 1, 1}, 1 - u]*Zeta[3]*Zeta[2])/8 - 
     5*HPL[{1}, 1 - u]*Zeta[3]^2*Zeta[2] - 
     (397*HPL[{0, 1}, 1 - u]*Zeta[5]*Zeta[2])/32 + 
     37*HPL[{1, 1}, 1 - u]*Zeta[5]*Zeta[2] + (13159*Zeta[7]*Zeta[2])/
      128 - (181*HPL[{0, 0, 0, 0, 1}, 1 - u]*Zeta[2]^2)/40 + 
     (397*HPL[{0, 0, 0, 1, 1}, 1 - u]*Zeta[2]^2)/80 + 
     (229*HPL[{0, 0, 1, 0, 1}, 1 - u]*Zeta[2]^2)/40 - 
     (469*HPL[{0, 0, 1, 1, 1}, 1 - u]*Zeta[2]^2)/40 + 
     (121*HPL[{0, 1, 0, 0, 1}, 1 - u]*Zeta[2]^2)/160 - 
     (349*HPL[{0, 1, 0, 1, 1}, 1 - u]*Zeta[2]^2)/20 - 
     (385*HPL[{0, 1, 1, 0, 1}, 1 - u]*Zeta[2]^2)/32 + 
     10*HPL[{0, 1, 1, 1, 1}, 1 - u]*Zeta[2]^2 + 
     (11*HPL[{1, 0, 0, 0, 1}, 1 - u]*Zeta[2]^2)/20 - 
     (3769*HPL[{1, 0, 0, 1, 1}, 1 - u]*Zeta[2]^2)/160 - 
     (1959*HPL[{1, 0, 1, 0, 1}, 1 - u]*Zeta[2]^2)/160 + 
     (467*HPL[{1, 0, 1, 1, 1}, 1 - u]*Zeta[2]^2)/40 + 
     (23*HPL[{1, 1, 0, 0, 1}, 1 - u]*Zeta[2]^2)/5 + 
     (201*HPL[{1, 1, 0, 1, 1}, 1 - u]*Zeta[2]^2)/20 + 
     (2731*HPL[{1, 1, 1, 0, 1}, 1 - u]*Zeta[2]^2)/160 - 
     (459*HPL[{1, 1, 1, 1, 1}, 1 - u]*Zeta[2]^2)/32 - 
     (889*HPL[{0, 1}, 1 - u]*Zeta[3]*Zeta[2]^2)/160 + 
     (3361*HPL[{1, 1}, 1 - u]*Zeta[3]*Zeta[2]^2)/160 + 
     (521*Zeta[5]*Zeta[2]^2)/10 - (13621*HPL[{0, 0, 1}, 1 - u]*
       Zeta[2]^3)/3360 + (56587*HPL[{0, 1, 1}, 1 - u]*Zeta[2]^3)/3360 + 
     (13789*HPL[{1, 0, 1}, 1 - u]*Zeta[2]^3)/560 - 
     (51*HPL[{1, 1, 1}, 1 - u]*Zeta[2]^3)/2 + (5329*Zeta[3]*Zeta[2]^3)/
      210 - (5761383*HPL[{1}, 1 - u]*Zeta[2]^4)/112000
 
c[u, 1][5, 2] = (45*HPL[{0, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/8 - 
     (67*HPL[{0, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/8 - 
     (87*HPL[{0, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/32 - 
     (33*HPL[{0, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     (9*HPL[{0, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/32 - 
     (111*HPL[{0, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/32 - 
     (7*HPL[{0, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     (33*HPL[{0, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/8 + 
     (57*HPL[{0, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/32 - 
     (121*HPL[{0, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/32 - 
     (17*HPL[{0, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (53*HPL[{0, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/16 - 
     HPL[{0, 0, 0, 1, 1, 0, 0, 1}, 1 - u]/16 + 
     (41*HPL[{0, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (53*HPL[{0, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/32 + 
     (87*HPL[{0, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/32 - 
     (131*HPL[{0, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/32 - 
     (9*HPL[{0, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     (11*HPL[{0, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     HPL[{0, 0, 1, 0, 1, 0, 0, 1}, 1 - u]/4 + 
     (17*HPL[{0, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (59*HPL[{0, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/32 + 
     (11*HPL[{0, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/32 + 
     (13*HPL[{0, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (5*HPL[{0, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (39*HPL[{0, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/32 - 
     (9*HPL[{0, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/16 - 
     (7*HPL[{0, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/16 - 
     (25*HPL[{0, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/16 - 
     (29*HPL[{0, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (51*HPL[{0, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/16 - 
     4*HPL[{0, 1, 0, 0, 0, 0, 1, 1}, 1 - u] - 
     (19*HPL[{0, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/16 - 
     (35*HPL[{0, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     HPL[{0, 1, 0, 0, 1, 0, 0, 1}, 1 - u]/4 + 
     (5*HPL[{0, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (17*HPL[{0, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (3*HPL[{0, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/8 + 
     (15*HPL[{0, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     HPL[{0, 1, 0, 1, 0, 0, 1, 1}, 1 - u]/2 + 
     (47*HPL[{0, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/32 - 
     (31*HPL[{0, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/16 - 
     (41*HPL[{0, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/16 - 
     (33*HPL[{0, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (49*HPL[{0, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/32 - 
     (15*HPL[{0, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/32 + 
     (7*HPL[{0, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/32 - 
     (159*HPL[{0, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (7*HPL[{0, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/16 - 
     (59*HPL[{0, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/16 - 
     (63*HPL[{0, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/32 + 
     (13*HPL[{0, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/16 - 
     (13*HPL[{0, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/4 - 
     (19*HPL[{0, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/16 - 
     (13*HPL[{0, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/32 + 
     (15*HPL[{0, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/16 - 
     HPL[{0, 1, 1, 1, 1, 0, 1, 1}, 1 - u]/16 + 
     (15*HPL[{0, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (35*HPL[{1, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/8 - 
     (37*HPL[{1, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/16 - 
     HPL[{1, 0, 0, 0, 0, 1, 0, 1}, 1 - u]/2 - 
     (105*HPL[{1, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (15*HPL[{1, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/16 - 
     (7*HPL[{1, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (11*HPL[{1, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/32 + 
     (9*HPL[{1, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (13*HPL[{1, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     HPL[{1, 0, 0, 1, 0, 0, 1, 1}, 1 - u] + 
     (39*HPL[{1, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/32 - 
     (111*HPL[{1, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/32 + 
     (27*HPL[{1, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/32 - 
     (115*HPL[{1, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/32 - 
     (37*HPL[{1, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     2*HPL[{1, 0, 1, 0, 0, 0, 0, 1}, 1 - u] + 
     (33*HPL[{1, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (5*HPL[{1, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/4 - 
     (273*HPL[{1, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     HPL[{1, 0, 1, 0, 1, 0, 0, 1}, 1 - u] - 
     (77*HPL[{1, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/16 - 
     (75*HPL[{1, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/32 + 
     (33*HPL[{1, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/32 - 
     (61*HPL[{1, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/32 - 
     (11*HPL[{1, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/16 - 
     HPL[{1, 0, 1, 1, 0, 1, 1, 1}, 1 - u] + 
     (39*HPL[{1, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/32 + 
     (7*HPL[{1, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/32 + 
     (25*HPL[{1, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (45*HPL[{1, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (71*HPL[{1, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (37*HPL[{1, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/16 - 
     (435*HPL[{1, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (27*HPL[{1, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/16 - 
     (91*HPL[{1, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/16 - 
     (15*HPL[{1, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (21*HPL[{1, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (27*HPL[{1, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (7*HPL[{1, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/8 - 
     (9*HPL[{1, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     (13*HPL[{1, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/8 + 
     (3*HPL[{1, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/4 + 
     (75*HPL[{1, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/32 + 
     (9*HPL[{1, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (75*HPL[{1, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (17*HPL[{1, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/4 - 
     (77*HPL[{1, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (5*HPL[{1, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/4 + 
     (47*HPL[{1, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (55*HPL[{1, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/16 - 
     (5*HPL[{1, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/32 + 
     (339*HPL[{1, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/32 + 
     (69*HPL[{1, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/16 - 
     (3*HPL[{1, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/16 - 
     (5*HPL[{1, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/8 + 
     (5*HPL[{1, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/8 - 
     (15*HPL[{1, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/32 + MZV[5, 3]/4 - 
     (3*HPL[{0, 0, 0, 0, 1}, 1 - u]*Zeta[3])/2 + 
     (HPL[{0, 0, 0, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (5*HPL[{0, 0, 1, 0, 1}, 1 - u]*Zeta[3])/16 - 
     (27*HPL[{0, 0, 1, 1, 1}, 1 - u]*Zeta[3])/16 - 
     (13*HPL[{0, 1, 0, 0, 1}, 1 - u]*Zeta[3])/16 - 
     (27*HPL[{0, 1, 0, 1, 1}, 1 - u]*Zeta[3])/16 - 
     (5*HPL[{0, 1, 1, 0, 1}, 1 - u]*Zeta[3])/4 + HPL[{0, 1, 1, 1, 1}, 1 - u]*
      Zeta[3] - (3*HPL[{1, 0, 0, 0, 1}, 1 - u]*Zeta[3])/2 - 
     2*HPL[{1, 0, 0, 1, 1}, 1 - u]*Zeta[3] - 
     (25*HPL[{1, 0, 1, 0, 1}, 1 - u]*Zeta[3])/16 + 
     (27*HPL[{1, 0, 1, 1, 1}, 1 - u]*Zeta[3])/16 - 
     (17*HPL[{1, 1, 0, 0, 1}, 1 - u]*Zeta[3])/16 + 
     (37*HPL[{1, 1, 0, 1, 1}, 1 - u]*Zeta[3])/16 + 
     (37*HPL[{1, 1, 1, 0, 1}, 1 - u]*Zeta[3])/16 - 
     (15*HPL[{1, 1, 1, 1, 1}, 1 - u]*Zeta[3])/16 + 
     (3*HPL[{0, 1}, 1 - u]*Zeta[3]^2)/8 + (47*HPL[{1, 1}, 1 - u]*Zeta[3]^2)/
      32 - (79*HPL[{0, 0, 1}, 1 - u]*Zeta[5])/64 + 
     (53*HPL[{0, 1, 1}, 1 - u]*Zeta[5])/16 + 
     (157*HPL[{1, 0, 1}, 1 - u]*Zeta[5])/64 - 
     (147*HPL[{1, 1, 1}, 1 - u]*Zeta[5])/64 - (23*Zeta[3]*Zeta[5])/8 - 
     (3253*HPL[{1}, 1 - u]*Zeta[7])/256 + 
     (41*HPL[{0, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (3*HPL[{0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/32 - 
     (3*HPL[{0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/32 - 
     (21*HPL[{0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (27*HPL[{0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/32 - 
     (151*HPL[{0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/32 - 
     (53*HPL[{0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (59*HPL[{0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (47*HPL[{0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/32 - 
     (19*HPL[{0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/8 - 
     (79*HPL[{0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (35*HPL[{0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (7*HPL[{0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (101*HPL[{0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (49*HPL[{0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (15*HPL[{0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (61*HPL[{1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (27*HPL[{1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/32 - 
     (HPL[{1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (39*HPL[{1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (19*HPL[{1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (183*HPL[{1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (33*HPL[{1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/8 - 
     (25*HPL[{1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (9*HPL[{1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (137*HPL[{1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (59*HPL[{1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (75*HPL[{1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/32 - 
     (3*HPL[{1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/2 - 
     (43*HPL[{1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 - 
     (145*HPL[{1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (15*HPL[{1, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/32 - 
     (43*HPL[{0, 0, 1}, 1 - u]*Zeta[3]*Zeta[2])/32 + 
     (9*HPL[{0, 1, 1}, 1 - u]*Zeta[3]*Zeta[2])/8 + 
     (45*HPL[{1, 0, 1}, 1 - u]*Zeta[3]*Zeta[2])/32 - 
     (173*HPL[{1, 1, 1}, 1 - u]*Zeta[3]*Zeta[2])/32 + 
     (Zeta[3]^2*Zeta[2])/4 - (661*HPL[{1}, 1 - u]*Zeta[5]*Zeta[2])/64 + 
     (373*HPL[{0, 0, 0, 1}, 1 - u]*Zeta[2]^2)/320 + 
     (1529*HPL[{0, 0, 1, 1}, 1 - u]*Zeta[2]^2)/320 + 
     (1201*HPL[{0, 1, 0, 1}, 1 - u]*Zeta[2]^2)/320 - 
     (131*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[2]^2)/40 + 
     (29*HPL[{1, 0, 0, 1}, 1 - u]*Zeta[2]^2)/160 - 
     (759*HPL[{1, 0, 1, 1}, 1 - u]*Zeta[2]^2)/160 - 
     (967*HPL[{1, 1, 0, 1}, 1 - u]*Zeta[2]^2)/160 + 
     (1061*HPL[{1, 1, 1, 1}, 1 - u]*Zeta[2]^2)/320 - 
     (153*HPL[{1}, 1 - u]*Zeta[3]*Zeta[2]^2)/32 - 
     (6017*HPL[{0, 1}, 1 - u]*Zeta[2]^3)/1344 + 
     (271*HPL[{1, 1}, 1 - u]*Zeta[2]^3)/42 + (25049*Zeta[2]^4)/2800
 
c[u, 1][5, 3] = (-5*HPL[{0, 0, 0, 0, 0, 0, 1}, 1 - u])/6 - 
     (7*HPL[{0, 0, 0, 0, 1, 0, 1}, 1 - u])/96 + 
     (9*HPL[{0, 0, 0, 0, 1, 1, 1}, 1 - u])/16 - 
     (9*HPL[{0, 0, 0, 1, 0, 0, 1}, 1 - u])/32 + 
     (7*HPL[{0, 0, 0, 1, 0, 1, 1}, 1 - u])/32 + 
     (5*HPL[{0, 0, 0, 1, 1, 0, 1}, 1 - u])/48 + 
     HPL[{0, 0, 0, 1, 1, 1, 1}, 1 - u]/6 - 
     (37*HPL[{0, 0, 1, 0, 0, 0, 1}, 1 - u])/96 + 
     (9*HPL[{0, 0, 1, 0, 0, 1, 1}, 1 - u])/32 - 
     HPL[{0, 0, 1, 0, 1, 0, 1}, 1 - u]/16 + 
     (15*HPL[{0, 0, 1, 0, 1, 1, 1}, 1 - u])/32 - 
     HPL[{0, 0, 1, 1, 0, 0, 1}, 1 - u]/24 + 
     (11*HPL[{0, 0, 1, 1, 0, 1, 1}, 1 - u])/24 + 
     (31*HPL[{0, 0, 1, 1, 1, 0, 1}, 1 - u])/96 - 
     (17*HPL[{0, 1, 0, 0, 0, 0, 1}, 1 - u])/32 + 
     (41*HPL[{0, 1, 0, 0, 0, 1, 1}, 1 - u])/96 + 
     (11*HPL[{0, 1, 0, 0, 1, 0, 1}, 1 - u])/96 + 
     (73*HPL[{0, 1, 0, 0, 1, 1, 1}, 1 - u])/96 - 
     (5*HPL[{0, 1, 0, 1, 0, 0, 1}, 1 - u])/48 + 
     (11*HPL[{0, 1, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (15*HPL[{0, 1, 0, 1, 1, 0, 1}, 1 - u])/32 - 
     HPL[{0, 1, 1, 0, 0, 0, 1}, 1 - u]/4 + 
     (13*HPL[{0, 1, 1, 0, 0, 1, 1}, 1 - u])/24 + 
     (13*HPL[{0, 1, 1, 0, 1, 0, 1}, 1 - u])/48 + 
     HPL[{0, 1, 1, 0, 1, 1, 1}, 1 - u]/96 - HPL[{0, 1, 1, 1, 0, 0, 1}, 1 - u]/
      6 - HPL[{0, 1, 1, 1, 0, 1, 1}, 1 - u]/12 - 
     HPL[{0, 1, 1, 1, 1, 0, 1}, 1 - u]/8 - 
     (67*HPL[{1, 0, 0, 0, 0, 0, 1}, 1 - u])/96 + 
     (37*HPL[{1, 0, 0, 0, 0, 1, 1}, 1 - u])/96 + 
     HPL[{1, 0, 0, 0, 1, 0, 1}, 1 - u]/6 + 
     (29*HPL[{1, 0, 0, 0, 1, 1, 1}, 1 - u])/32 - 
     (13*HPL[{1, 0, 0, 1, 0, 0, 1}, 1 - u])/96 + 
     (67*HPL[{1, 0, 0, 1, 0, 1, 1}, 1 - u])/96 + 
     (47*HPL[{1, 0, 0, 1, 1, 0, 1}, 1 - u])/96 - 
     (31*HPL[{1, 0, 1, 0, 0, 0, 1}, 1 - u])/96 + 
     (29*HPL[{1, 0, 1, 0, 0, 1, 1}, 1 - u])/96 + 
     (23*HPL[{1, 0, 1, 0, 1, 0, 1}, 1 - u])/96 - 
     HPL[{1, 0, 1, 0, 1, 1, 1}, 1 - u]/96 - 
     (5*HPL[{1, 0, 1, 1, 0, 0, 1}, 1 - u])/24 - 
     (5*HPL[{1, 0, 1, 1, 0, 1, 1}, 1 - u])/24 - 
     (13*HPL[{1, 0, 1, 1, 1, 0, 1}, 1 - u])/48 - 
     (19*HPL[{1, 1, 0, 0, 0, 0, 1}, 1 - u])/48 - 
     (13*HPL[{1, 1, 0, 0, 0, 1, 1}, 1 - u])/48 - 
     (7*HPL[{1, 1, 0, 0, 1, 0, 1}, 1 - u])/48 + 
     HPL[{1, 1, 0, 0, 1, 1, 1}, 1 - u]/96 - 
     (3*HPL[{1, 1, 0, 1, 0, 0, 1}, 1 - u])/16 - 
     (23*HPL[{1, 1, 0, 1, 0, 1, 1}, 1 - u])/48 - 
     (19*HPL[{1, 1, 0, 1, 1, 0, 1}, 1 - u])/48 - 
     (5*HPL[{1, 1, 1, 0, 0, 0, 1}, 1 - u])/48 - 
     (15*HPL[{1, 1, 1, 0, 0, 1, 1}, 1 - u])/16 - 
     (41*HPL[{1, 1, 1, 0, 1, 0, 1}, 1 - u])/96 + 
     HPL[{1, 1, 1, 1, 0, 0, 1}, 1 - u]/24 - HPL[{1, 1, 1, 1, 0, 1, 1}, 1 - u]/
      24 + (5*HPL[{1, 1, 1, 1, 1, 0, 1}, 1 - u])/96 + 
     (5*HPL[{0, 0, 0, 1}, 1 - u]*Zeta[3])/12 + 
     (5*HPL[{0, 0, 1, 1}, 1 - u]*Zeta[3])/24 + 
     (13*HPL[{0, 1, 0, 1}, 1 - u]*Zeta[3])/48 + 
     (HPL[{1, 0, 0, 1}, 1 - u]*Zeta[3])/3 - 
     (HPL[{1, 0, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (HPL[{1, 1, 0, 1}, 1 - u]*Zeta[3])/8 + 
     (5*HPL[{1, 1, 1, 1}, 1 - u]*Zeta[3])/48 - (5*HPL[{1}, 1 - u]*Zeta[3]^2)/
      48 - (13*HPL[{0, 1}, 1 - u]*Zeta[5])/96 + 
     (21*HPL[{1, 1}, 1 - u]*Zeta[5])/32 + (681*Zeta[7])/256 - 
     (35*HPL[{0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/96 - 
     (23*HPL[{0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/48 - 
     (5*HPL[{0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/96 - 
     (43*HPL[{0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/96 - 
     (5*HPL[{0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (77*HPL[{0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/96 - 
     (53*HPL[{0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/96 + 
     (HPL[{0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/8 - 
     (11*HPL[{1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/32 - 
     (79*HPL[{1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/96 - 
     (5*HPL[{1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (13*HPL[{1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/48 + 
     (HPL[{1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (19*HPL[{1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/48 + 
     (49*HPL[{1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/96 - 
     (5*HPL[{1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/96 + 
     (5*HPL[{0, 1}, 1 - u]*Zeta[3]*Zeta[2])/24 + 
     (3*HPL[{1, 1}, 1 - u]*Zeta[3]*Zeta[2])/8 + (7*Zeta[5]*Zeta[2])/
      12 + (13*HPL[{0, 0, 1}, 1 - u]*Zeta[2]^2)/960 + 
     (23*HPL[{0, 1, 1}, 1 - u]*Zeta[2]^2)/48 + 
     (301*HPL[{1, 0, 1}, 1 - u]*Zeta[2]^2)/480 - 
     (65*HPL[{1, 1, 1}, 1 - u]*Zeta[2]^2)/192 - (11*Zeta[3]*Zeta[2]^2)/
      32 - (2993*HPL[{1}, 1 - u]*Zeta[2]^3)/6720
 
c[u, 1][5, 4] = (5*HPL[{0, 0, 0, 0, 0, 1}, 1 - u])/128 + 
     (5*HPL[{0, 0, 0, 0, 1, 1}, 1 - u])/128 - HPL[{0, 0, 0, 1, 0, 1}, 1 - u]/
      384 + (5*HPL[{0, 0, 0, 1, 1, 1}, 1 - u])/384 + 
     (5*HPL[{0, 0, 1, 0, 0, 1}, 1 - u])/384 + 
     (5*HPL[{0, 0, 1, 0, 1, 1}, 1 - u])/384 - 
     (5*HPL[{0, 0, 1, 1, 0, 1}, 1 - u])/384 + HPL[{0, 0, 1, 1, 1, 1}, 1 - u]/
      384 + (5*HPL[{0, 1, 0, 0, 0, 1}, 1 - u])/192 + 
     (5*HPL[{0, 1, 0, 0, 1, 1}, 1 - u])/192 - HPL[{0, 1, 0, 1, 0, 1}, 1 - u]/
      192 + HPL[{0, 1, 0, 1, 1, 1}, 1 - u]/96 + 
     HPL[{0, 1, 1, 0, 0, 1}, 1 - u]/64 + HPL[{0, 1, 1, 0, 1, 1}, 1 - u]/64 + 
     HPL[{0, 1, 1, 1, 0, 1}, 1 - u]/128 + HPL[{1, 0, 0, 0, 0, 1}, 1 - u]/24 + 
     HPL[{1, 0, 0, 0, 1, 1}, 1 - u]/24 + HPL[{1, 0, 0, 1, 0, 1}, 1 - u]/96 + 
     HPL[{1, 0, 0, 1, 1, 1}, 1 - u]/96 + HPL[{1, 0, 1, 0, 0, 1}, 1 - u]/32 + 
     HPL[{1, 0, 1, 0, 1, 1}, 1 - u]/32 + HPL[{1, 0, 1, 1, 0, 1}, 1 - u]/48 + 
     HPL[{1, 1, 0, 0, 0, 1}, 1 - u]/64 + HPL[{1, 1, 0, 0, 1, 1}, 1 - u]/64 + 
     HPL[{1, 1, 0, 1, 0, 1}, 1 - u]/64 - HPL[{1, 1, 1, 1, 0, 1}, 1 - u]/384 - 
     (HPL[{0, 0, 1}, 1 - u]*Zeta[3])/32 - (HPL[{0, 1, 1}, 1 - u]*Zeta[3])/
      64 - (HPL[{1, 0, 1}, 1 - u]*Zeta[3])/48 - 
     (HPL[{1, 1, 1}, 1 - u]*Zeta[3])/192 - (5*Zeta[3]^2)/192 - 
     (53*HPL[{1}, 1 - u]*Zeta[5])/384 + (HPL[{0, 0, 0, 1}, 1 - u]*Zeta[2])/
      64 + (HPL[{0, 0, 1, 1}, 1 - u]*Zeta[2])/64 + 
     (HPL[{0, 1, 0, 1}, 1 - u]*Zeta[2])/64 - 
     (HPL[{0, 1, 1, 1}, 1 - u]*Zeta[2])/128 - 
     (HPL[{1, 0, 1, 1}, 1 - u]*Zeta[2])/48 - 
     (HPL[{1, 1, 0, 1}, 1 - u]*Zeta[2])/64 + 
     (HPL[{1, 1, 1, 1}, 1 - u]*Zeta[2])/384 + 
     (11*HPL[{1}, 1 - u]*Zeta[3]*Zeta[2])/192 - 
     (9*HPL[{0, 1}, 1 - u]*Zeta[2]^2)/640 + 
     (HPL[{1, 1}, 1 - u]*Zeta[2]^2)/160 + (9*Zeta[2]^3)/560
 
MZVnum[5,3] = 0.03770767298484754401130478229365991482260131941527752401264507780391093875550721989138360298190770864;
MZVnum[7,3] = 0.008419668503096332423968579714670650636917875063958092272574516635904690047915337779627353923371587551;



==> eTilde_u_HPL_expressions.dat <==
(********************************************************************)
(*                                                                  *)
(*  Ancillary file to "Multi-Loop Positivity of the Planar N = 4    *)
(*  SYM Six-Point Amplitude" by Lance J. Dixon, Matt von Hippel,    *)
(*  Andrew J. McLeod, and Jaroslav Trnka, arXiv:1611.nnnnn.         *)
(*                                                                  *)
(*  This file contains the HPL representation of the coefficient    *)
(*  functions eTilde[u], which encode the behavior of the BDS-like  *)
(*  normalized MHV amplitude \mathcal{E}(u,v,w)                     *)
(*  in the limit where the dual                                     *)
(*  conformally invariant cross ratios v and w both approach zero.  *)
(*  In this limit \mathcal{E} can be expressed as a polynomial in   *)
(*  Log[1/v] and Log[1/w], up to power suppressed terms.            *)
(*                                                                  *)
(*  Each   eTilde[u][L, n, k]   provided in this file               *)
(*  specifies the (positive) coefficient function multiplying       *)
(*      (-1)^L * Log[1/v]^n * Log[1/w]^k                            *)
(*  at L loops.   By symmetry,                                      *)
(*     eTilde[u][L, k, n] = eTilde[u][L, n, k]                      *) 
(*  and so we only need to give the cases with n >= k.              *)
(*                                                                  *)
(*  We denote by    HPL[{m1,...,mn},z]   the harmonic polylogarithm *)
(*  with weight vector {m1,...,mn} and argument z.                  *)
(*  In this file the argument is z = 1-u.                           *)
(*                                                                  *)
(********************************************************************)

eTilde[u][1, 0, 0] = HPL[{0, 1}, 1 - u]/2 + HPL[{1, 1}, 1 - u]/2 + Zeta[2]
 
eTilde[u][1, 1, 0] = 0
 
eTilde[u][1, 2, 0] = 1/4
  
eTilde[u][1, 1, 1] = 0
  
eTilde[u][2, 0, 0] = (3*HPL[{0, 0, 0, 1}, 1 - u])/2 + HPL[{0, 0, 1, 1}, 1 - u]/
      2 + HPL[{0, 1, 0, 1}, 1 - u] + (3*HPL[{0, 1, 1, 1}, 1 - u])/4 + 
     HPL[{1, 0, 0, 1}, 1 - u] + HPL[{1, 0, 1, 1}, 1 - u]/2 + 
     (3*HPL[{1, 1, 0, 1}, 1 - u])/4 + (3*HPL[{1, 1, 1, 1}, 1 - u])/4 + 
     (HPL[{0, 1}, 1 - u]*Zeta[2])/2 + (HPL[{1, 1}, 1 - u]*Zeta[2])/2 + 
     (3*Zeta[2]^2)/2
 
eTilde[u][2, 1, 0] = HPL[{0, 0, 1}, 1 - u]/2 + HPL[{1, 0, 1}, 1 - u]/4
 
eTilde[u][2, 2, 0] = HPL[{0, 1}, 1 - u]/8 + HPL[{1, 1}, 1 - u]/8 + Zeta[2]/2
 
eTilde[u][2, 3, 0] = 0
 
eTilde[u][2, 4, 0] = 1/32
  
eTilde[u][2, 1, 1] = HPL[{0, 1}, 1 - u]/4
 
eTilde[u][2, 2, 1] = 0
 
eTilde[u][2, 3, 1] = 0
   
eTilde[u][2, 2, 2] = 1/16
   
eTilde[u][3, 0, 0] = (15*HPL[{0, 0, 0, 0, 0, 1}, 1 - u])/2 + 
     3*HPL[{0, 0, 0, 0, 1, 1}, 1 - u] + (9*HPL[{0, 0, 0, 1, 0, 1}, 1 - u])/
      2 + 3*HPL[{0, 0, 0, 1, 1, 1}, 1 - u] + 
     (9*HPL[{0, 0, 1, 0, 0, 1}, 1 - u])/2 + 
     (9*HPL[{0, 0, 1, 0, 1, 1}, 1 - u])/4 + 
     3*HPL[{0, 0, 1, 1, 0, 1}, 1 - u] + (3*HPL[{0, 0, 1, 1, 1, 1}, 1 - u])/
      2 + (9*HPL[{0, 1, 0, 0, 0, 1}, 1 - u])/2 + 
     (9*HPL[{0, 1, 0, 0, 1, 1}, 1 - u])/4 + 
     3*HPL[{0, 1, 0, 1, 0, 1}, 1 - u] + (9*HPL[{0, 1, 0, 1, 1, 1}, 1 - u])/
      4 + 3*HPL[{0, 1, 1, 0, 0, 1}, 1 - u] + 
     (7*HPL[{0, 1, 1, 0, 1, 1}, 1 - u])/4 + 
     (9*HPL[{0, 1, 1, 1, 0, 1}, 1 - u])/4 + 
     (15*HPL[{0, 1, 1, 1, 1, 1}, 1 - u])/8 + 
     (9*HPL[{1, 0, 0, 0, 0, 1}, 1 - u])/2 + 
     (9*HPL[{1, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     3*HPL[{1, 0, 0, 1, 0, 1}, 1 - u] + (9*HPL[{1, 0, 0, 1, 1, 1}, 1 - u])/
      4 + 3*HPL[{1, 0, 1, 0, 0, 1}, 1 - u] + 
     (7*HPL[{1, 0, 1, 0, 1, 1}, 1 - u])/4 + 
     (9*HPL[{1, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     (3*HPL[{1, 0, 1, 1, 1, 1}, 1 - u])/2 + 
     3*HPL[{1, 1, 0, 0, 0, 1}, 1 - u] + (7*HPL[{1, 1, 0, 0, 1, 1}, 1 - u])/
      4 + (9*HPL[{1, 1, 0, 1, 0, 1}, 1 - u])/4 + 
     (15*HPL[{1, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (9*HPL[{1, 1, 1, 0, 0, 1}, 1 - u])/4 + 
     (3*HPL[{1, 1, 1, 0, 1, 1}, 1 - u])/2 + 
     (15*HPL[{1, 1, 1, 1, 0, 1}, 1 - u])/8 + 
     (15*HPL[{1, 1, 1, 1, 1, 1}, 1 - u])/8 + 
     (9*HPL[{0, 0, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (5*HPL[{0, 1, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (3*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (5*HPL[{1, 0, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (HPL[{1, 0, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (3*HPL[{1, 1, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (3*HPL[{1, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (3*HPL[{0, 1}, 1 - u]*Zeta[2]^2)/4 + 
     (3*HPL[{1, 1}, 1 - u]*Zeta[2]^2)/4 + (101*Zeta[2]^3)/30 - 
     (HPL[{0, 0, 1}, 1 - u]*Zeta[3])/2 - 
     (HPL[{0, 1, 1}, 1 - u]*Zeta[3])/2
 
eTilde[u][3, 1, 0] = (9*HPL[{0, 0, 0, 0, 1}, 1 - u])/4 + 
     (3*HPL[{0, 0, 0, 1, 1}, 1 - u])/8 + (9*HPL[{0, 0, 1, 0, 1}, 1 - u])/8 + 
     (3*HPL[{0, 0, 1, 1, 1}, 1 - u])/4 + (9*HPL[{0, 1, 0, 0, 1}, 1 - u])/8 + 
     HPL[{0, 1, 0, 1, 1}, 1 - u]/4 + (5*HPL[{0, 1, 1, 0, 1}, 1 - u])/8 + 
     (9*HPL[{1, 0, 0, 0, 1}, 1 - u])/8 + HPL[{1, 0, 0, 1, 1}, 1 - u]/4 + 
     (5*HPL[{1, 0, 1, 0, 1}, 1 - u])/8 + (3*HPL[{1, 0, 1, 1, 1}, 1 - u])/8 + 
     (5*HPL[{1, 1, 0, 0, 1}, 1 - u])/8 + HPL[{1, 1, 0, 1, 1}, 1 - u]/8 + 
     (3*HPL[{1, 1, 1, 0, 1}, 1 - u])/8 + (9*HPL[{0, 0, 1}, 1 - u]*Zeta[2])/
      8 - (HPL[{0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (HPL[{1, 0, 1}, 1 - u]*Zeta[2])/2
 
eTilde[u][3, 2, 0] = (9*HPL[{0, 0, 0, 1}, 1 - u])/16 + 
     (5*HPL[{0, 1, 0, 1}, 1 - u])/16 + (3*HPL[{0, 1, 1, 1}, 1 - u])/16 + 
     (5*HPL[{1, 0, 0, 1}, 1 - u])/16 + HPL[{1, 0, 1, 1}, 1 - u]/16 + 
     (3*HPL[{1, 1, 0, 1}, 1 - u])/16 + (3*HPL[{1, 1, 1, 1}, 1 - u])/16 + 
     (HPL[{0, 1}, 1 - u]*Zeta[2])/4 + (HPL[{1, 1}, 1 - u]*Zeta[2])/4 + 
     (47*Zeta[2]^2)/40
 
eTilde[u][3, 3, 0] = HPL[{0, 0, 1}, 1 - u]/8 + HPL[{1, 0, 1}, 1 - u]/16
 
eTilde[u][3, 4, 0] = HPL[{0, 1}, 1 - u]/64 + HPL[{1, 1}, 1 - u]/64 + 
     (3*Zeta[2])/32
 
eTilde[u][3, 5, 0] = 0
 
eTilde[u][3, 6, 0] = 1/384
  
eTilde[u][3, 1, 1] = (3*HPL[{0, 0, 0, 1}, 1 - u])/4 + HPL[{0, 1, 0, 1}, 1 - u]/
      4 + (3*HPL[{0, 1, 1, 1}, 1 - u])/8 + HPL[{1, 0, 0, 1}, 1 - u]/4 + 
     HPL[{1, 1, 0, 1}, 1 - u]/8 + (3*HPL[{0, 1}, 1 - u]*Zeta[2])/4
 
eTilde[u][3, 2, 1] = (3*HPL[{0, 0, 1}, 1 - u])/16 - HPL[{0, 1, 1}, 1 - u]/16 + 
     HPL[{1, 0, 1}, 1 - u]/16
 
eTilde[u][3, 3, 1] = HPL[{0, 1}, 1 - u]/16
 
eTilde[u][3, 4, 1] = 0
 
eTilde[u][3, 5, 5] = 0
  
eTilde[u][3, 2, 2] = HPL[{0, 1}, 1 - u]/32 + HPL[{1, 1}, 1 - u]/32 + 
     (3*Zeta[2])/16
 
eTilde[u][3, 3, 2] = 0
 
eTilde[u][3, 4, 2] = 1/128
 
eTilde[u][3, 3, 3] = 0
  
eTilde[u][4, 0, 0] = (175*HPL[{0, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (75*HPL[{0, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (105*HPL[{0, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     (35*HPL[{0, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/2 + 
     (53*HPL[{0, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/2 + 
     14*HPL[{0, 0, 0, 0, 1, 0, 1, 1}, 1 - u] + 
     (71*HPL[{0, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     (21*HPL[{0, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/2 + 
     (107*HPL[{0, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/4 + 
     14*HPL[{0, 0, 0, 1, 0, 0, 1, 1}, 1 - u] + 
     (143*HPL[{0, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (25*HPL[{0, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/2 + 
     18*HPL[{0, 0, 0, 1, 1, 0, 0, 1}, 1 - u] + 
     (21*HPL[{0, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/2 + 
     (51*HPL[{0, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/4 + 
     (75*HPL[{0, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/8 + 
     (107*HPL[{0, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (55*HPL[{0, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (141*HPL[{0, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     (49*HPL[{0, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/4 + 
     (143*HPL[{0, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     (83*HPL[{0, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (101*HPL[{0, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (33*HPL[{0, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/4 + 
     18*HPL[{0, 0, 1, 1, 0, 0, 0, 1}, 1 - u] + 
     (41*HPL[{0, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/4 + 
     (101*HPL[{0, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (73*HPL[{0, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (51*HPL[{0, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/4 + 
     (63*HPL[{0, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     (75*HPL[{0, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/8 + 
     (45*HPL[{0, 0, 1, 1, 1, 1, 1, 1}, 1 - u])/8 + 
     (105*HPL[{0, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (53*HPL[{0, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (137*HPL[{0, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     12*HPL[{0, 1, 0, 0, 0, 1, 1, 1}, 1 - u] + 
     (139*HPL[{0, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     (81*HPL[{0, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (99*HPL[{0, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (33*HPL[{0, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/4 + 
     (141*HPL[{0, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (81*HPL[{0, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (101*HPL[{0, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (37*HPL[{0, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     (101*HPL[{0, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/8 + 
     8*HPL[{0, 1, 0, 1, 1, 0, 1, 1}, 1 - u] + 
     (19*HPL[{0, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/2 + 
     (15*HPL[{0, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/2 + 
     (35*HPL[{0, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/2 + 
     (39*HPL[{0, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (97*HPL[{0, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     (71*HPL[{0, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     (99*HPL[{0, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     (31*HPL[{0, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/4 + 
     (37*HPL[{0, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     (27*HPL[{0, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/4 + 
     (25*HPL[{0, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/2 + 
     (61*HPL[{0, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (37*HPL[{0, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/4 + 
     (29*HPL[{0, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     (75*HPL[{0, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/8 + 
     (51*HPL[{0, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     (15*HPL[{0, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/2 + 
     (105*HPL[{0, 1, 1, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     25*HPL[{1, 0, 0, 0, 0, 0, 0, 1}, 1 - u] + 
     (25*HPL[{1, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/2 + 
     (65*HPL[{1, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     (47*HPL[{1, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/4 + 
     (33*HPL[{1, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/2 + 
     (39*HPL[{1, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/4 + 
     12*HPL[{1, 0, 0, 0, 1, 1, 0, 1}, 1 - u] + 
     (33*HPL[{1, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/4 + 
     (67*HPL[{1, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/4 + 
     (39*HPL[{1, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/4 + 
     12*HPL[{1, 0, 0, 1, 0, 1, 0, 1}, 1 - u] + 
     (73*HPL[{1, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (49*HPL[{1, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/4 + 
     (63*HPL[{1, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     (75*HPL[{1, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/8 + 
     (15*HPL[{1, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/2 + 
     (67*HPL[{1, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (19*HPL[{1, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/2 + 
     (47*HPL[{1, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     (71*HPL[{1, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     12*HPL[{1, 0, 1, 0, 1, 0, 0, 1}, 1 - u] + 
     (61*HPL[{1, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (73*HPL[{1, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (27*HPL[{1, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/4 + 
     (49*HPL[{1, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/4 + 
     (61*HPL[{1, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (73*HPL[{1, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (29*HPL[{1, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     (75*HPL[{1, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/8 + 
     (51*HPL[{1, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     (15*HPL[{1, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/2 + 
     (45*HPL[{1, 0, 1, 1, 1, 1, 1, 1}, 1 - u])/8 + 
     (65*HPL[{1, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     9*HPL[{1, 1, 0, 0, 0, 0, 1, 1}, 1 - u] + 
     (45*HPL[{1, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     (69*HPL[{1, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     (23*HPL[{1, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/2 + 
     (59*HPL[{1, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (71*HPL[{1, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (27*HPL[{1, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/4 + 
     (47*HPL[{1, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/4 + 
     (59*HPL[{1, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (71*HPL[{1, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (29*HPL[{1, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     (73*HPL[{1, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/8 + 
     (51*HPL[{1, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     (15*HPL[{1, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/2 + 
     (105*HPL[{1, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (47*HPL[{1, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (57*HPL[{1, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (69*HPL[{1, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     7*HPL[{1, 1, 1, 0, 0, 1, 1, 1}, 1 - u] + 
     (71*HPL[{1, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     (49*HPL[{1, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (29*HPL[{1, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     6*HPL[{1, 1, 1, 0, 1, 1, 1, 1}, 1 - u] + 
     (73*HPL[{1, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (49*HPL[{1, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (29*HPL[{1, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/4 + 
     (101*HPL[{1, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (15*HPL[{1, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/2 + 
     (45*HPL[{1, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     (105*HPL[{1, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (105*HPL[{1, 1, 1, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (25*HPL[{0, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/2 + 
     (3*HPL[{0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/2 + 
     (23*HPL[{0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (27*HPL[{0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     6*HPL[{0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2] + 
     (3*HPL[{0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/2 + 
     (27*HPL[{0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (25*HPL[{0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (3*HPL[{0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/2 + 
     (25*HPL[{0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (17*HPL[{0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (29*HPL[{0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (5*HPL[{0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (19*HPL[{0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (15*HPL[{0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (13*HPL[{1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/2 + 
     (3*HPL[{1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/2 + 
     (27*HPL[{1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (17*HPL[{1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (29*HPL[{1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (5*HPL[{1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (19*HPL[{1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (3*HPL[{1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (31*HPL[{1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (5*HPL[{1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (19*HPL[{1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (13*HPL[{1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (21*HPL[{1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (9*HPL[{1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (15*HPL[{1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (15*HPL[{1, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (191*HPL[{0, 0, 0, 1}, 1 - u]*Zeta[2]^2)/40 - 
     (39*HPL[{0, 0, 1, 1}, 1 - u]*Zeta[2]^2)/40 + 
     (97*HPL[{0, 1, 0, 1}, 1 - u]*Zeta[2]^2)/40 + 
     (5*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[2]^2)/4 + 
     (23*HPL[{1, 0, 0, 1}, 1 - u]*Zeta[2]^2)/10 - 
     (HPL[{1, 0, 1, 1}, 1 - u]*Zeta[2]^2)/20 + 
     (9*HPL[{1, 1, 0, 1}, 1 - u]*Zeta[2]^2)/8 + 
     (9*HPL[{1, 1, 1, 1}, 1 - u]*Zeta[2]^2)/8 + 
     (101*HPL[{0, 1}, 1 - u]*Zeta[2]^3)/60 + 
     (101*HPL[{1, 1}, 1 - u]*Zeta[2]^3)/60 + (7979*Zeta[2]^4)/840 - 
     3*HPL[{0, 0, 0, 0, 1}, 1 - u]*Zeta[3] - 
     (3*HPL[{0, 0, 0, 1, 1}, 1 - u]*Zeta[3])/2 - 
     (5*HPL[{0, 0, 1, 0, 1}, 1 - u]*Zeta[3])/4 - 
     (3*HPL[{0, 0, 1, 1, 1}, 1 - u]*Zeta[3])/4 - 
     (5*HPL[{0, 1, 0, 0, 1}, 1 - u]*Zeta[3])/4 - 
     HPL[{0, 1, 0, 1, 1}, 1 - u]*Zeta[3] - 
     (3*HPL[{0, 1, 1, 0, 1}, 1 - u]*Zeta[3])/4 - 
     (3*HPL[{0, 1, 1, 1, 1}, 1 - u]*Zeta[3])/2 - 
     (3*HPL[{1, 0, 0, 0, 1}, 1 - u]*Zeta[3])/4 - 
     (HPL[{1, 0, 0, 1, 1}, 1 - u]*Zeta[3])/2 - 
     (HPL[{1, 0, 1, 0, 1}, 1 - u]*Zeta[3])/4 - 
     (HPL[{1, 1, 0, 0, 1}, 1 - u]*Zeta[3])/4 - 
     (HPL[{1, 1, 0, 1, 1}, 1 - u]*Zeta[3])/4 - HPL[{0, 0, 1}, 1 - u]*
      Zeta[2]*Zeta[3] - HPL[{0, 1, 1}, 1 - u]*Zeta[2]*Zeta[3] + 
     Zeta[2]*Zeta[3]^2 - (5*HPL[{0, 0, 1}, 1 - u]*Zeta[5])/2 - 
     (5*HPL[{0, 1, 1}, 1 - u]*Zeta[5])/2
 
eTilde[u][4, 1, 0] = (25*HPL[{0, 0, 0, 0, 0, 0, 1}, 1 - u])/2 + 
     (5*HPL[{0, 0, 0, 0, 0, 1, 1}, 1 - u])/2 + 
     (25*HPL[{0, 0, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     (29*HPL[{0, 0, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     (51*HPL[{0, 0, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     (15*HPL[{0, 0, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (15*HPL[{0, 0, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     (9*HPL[{0, 0, 0, 1, 1, 1, 1}, 1 - u])/8 + 
     (13*HPL[{0, 0, 1, 0, 0, 0, 1}, 1 - u])/2 + 
     (15*HPL[{0, 0, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (15*HPL[{0, 0, 1, 0, 1, 0, 1}, 1 - u])/4 + 
     (17*HPL[{0, 0, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (31*HPL[{0, 0, 1, 1, 0, 0, 1}, 1 - u])/8 + 
     (21*HPL[{0, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (39*HPL[{0, 0, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (15*HPL[{0, 0, 1, 1, 1, 1, 1}, 1 - u])/8 + 
     (13*HPL[{0, 1, 0, 0, 0, 0, 1}, 1 - u])/2 + 
     (7*HPL[{0, 1, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (29*HPL[{0, 1, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     2*HPL[{0, 1, 0, 0, 1, 1, 1}, 1 - u] + 
     (15*HPL[{0, 1, 0, 1, 0, 0, 1}, 1 - u])/4 + 
     (19*HPL[{0, 1, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (37*HPL[{0, 1, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (3*HPL[{0, 1, 0, 1, 1, 1, 1}, 1 - u])/4 + 
     (31*HPL[{0, 1, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (19*HPL[{0, 1, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (37*HPL[{0, 1, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (19*HPL[{0, 1, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (39*HPL[{0, 1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (3*HPL[{0, 1, 1, 1, 0, 1, 1}, 1 - u])/4 + 
     (3*HPL[{0, 1, 1, 1, 1, 0, 1}, 1 - u])/2 + 
     (25*HPL[{1, 0, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (3*HPL[{1, 0, 0, 0, 0, 1, 1}, 1 - u])/2 + 
     (27*HPL[{1, 0, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     (15*HPL[{1, 0, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     (7*HPL[{1, 0, 0, 1, 0, 0, 1}, 1 - u])/2 + 
     (17*HPL[{1, 0, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (35*HPL[{1, 0, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (3*HPL[{1, 0, 0, 1, 1, 1, 1}, 1 - u])/4 + 
     (29*HPL[{1, 0, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (17*HPL[{1, 0, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (35*HPL[{1, 0, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (19*HPL[{1, 0, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (37*HPL[{1, 0, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (3*HPL[{1, 0, 1, 1, 0, 1, 1}, 1 - u])/4 + 
     (3*HPL[{1, 0, 1, 1, 1, 0, 1}, 1 - u])/2 + 
     (15*HPL[{1, 0, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (29*HPL[{1, 1, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (15*HPL[{1, 1, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (33*HPL[{1, 1, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (17*HPL[{1, 1, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (35*HPL[{1, 1, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (5*HPL[{1, 1, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (11*HPL[{1, 1, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (3*HPL[{1, 1, 0, 1, 1, 1, 1}, 1 - u])/8 + 
     (37*HPL[{1, 1, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (5*HPL[{1, 1, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (11*HPL[{1, 1, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (5*HPL[{1, 1, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (3*HPL[{1, 1, 1, 1, 0, 0, 1}, 1 - u])/2 + 
     (3*HPL[{1, 1, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     (15*HPL[{1, 1, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (11*HPL[{0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/2 + 
     (9*HPL[{0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (29*HPL[{0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (19*HPL[{0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (HPL[{0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (19*HPL[{0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (3*HPL[{0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (5*HPL[{1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/2 + 
     (HPL[{1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (19*HPL[{1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (13*HPL[{1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (21*HPL[{1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (3*HPL[{1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (3*HPL[{1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (23*HPL[{0, 0, 1}, 1 - u]*Zeta[2]^2)/8 - 
     (21*HPL[{0, 1, 1}, 1 - u]*Zeta[2]^2)/40 + 
     (47*HPL[{1, 0, 1}, 1 - u]*Zeta[2]^2)/40 - 
     (3*HPL[{0, 0, 0, 1}, 1 - u]*Zeta[3])/4 - 
     (HPL[{0, 0, 1, 1}, 1 - u]*Zeta[3])/4 - 
     (HPL[{0, 1, 0, 1}, 1 - u]*Zeta[3])/8 + 
     (3*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (HPL[{1, 0, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (HPL[{1, 0, 1, 1}, 1 - u]*Zeta[3])/8
 
eTilde[u][4, 2, 0] = (25*HPL[{0, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (3*HPL[{0, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (23*HPL[{0, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (27*HPL[{0, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (3*HPL[{0, 0, 1, 0, 0, 1}, 1 - u])/2 + 
     (3*HPL[{0, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (27*HPL[{0, 0, 1, 1, 0, 1}, 1 - u])/32 + 
     (25*HPL[{0, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (3*HPL[{0, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (25*HPL[{0, 1, 0, 1, 0, 1}, 1 - u])/32 + 
     (17*HPL[{0, 1, 0, 1, 1, 1}, 1 - u])/32 + 
     (29*HPL[{0, 1, 1, 0, 0, 1}, 1 - u])/32 + 
     (5*HPL[{0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (19*HPL[{0, 1, 1, 1, 0, 1}, 1 - u])/32 + 
     (15*HPL[{0, 1, 1, 1, 1, 1}, 1 - u])/32 + 
     (13*HPL[{1, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (3*HPL[{1, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (27*HPL[{1, 0, 0, 1, 0, 1}, 1 - u])/32 + 
     (17*HPL[{1, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (29*HPL[{1, 0, 1, 0, 0, 1}, 1 - u])/32 + 
     (5*HPL[{1, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (19*HPL[{1, 0, 1, 1, 0, 1}, 1 - u])/32 + 
     (3*HPL[{1, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (31*HPL[{1, 1, 0, 0, 0, 1}, 1 - u])/32 + 
     (5*HPL[{1, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (19*HPL[{1, 1, 0, 1, 0, 1}, 1 - u])/32 + 
     (13*HPL[{1, 1, 0, 1, 1, 1}, 1 - u])/32 + 
     (21*HPL[{1, 1, 1, 0, 0, 1}, 1 - u])/32 + 
     (9*HPL[{1, 1, 1, 0, 1, 1}, 1 - u])/32 + 
     (15*HPL[{1, 1, 1, 1, 0, 1}, 1 - u])/32 + 
     (15*HPL[{1, 1, 1, 1, 1, 1}, 1 - u])/32 + 
     (25*HPL[{0, 0, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (5*HPL[{0, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (13*HPL[{0, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (7*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (3*HPL[{1, 0, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (3*HPL[{1, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (3*HPL[{1, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (47*HPL[{0, 1}, 1 - u]*Zeta[2]^2)/80 + 
     (47*HPL[{1, 1}, 1 - u]*Zeta[2]^2)/80 + (1399*Zeta[2]^3)/420 - 
     (HPL[{0, 0, 1}, 1 - u]*Zeta[3])/4 - 
     (HPL[{0, 1, 1}, 1 - u]*Zeta[3])/4 + Zeta[3]^2/4
 
eTilde[u][4, 3, 0] = (29*HPL[{0, 0, 0, 0, 1}, 1 - u])/48 + 
     HPL[{0, 0, 0, 1, 1}, 1 - u]/32 + HPL[{0, 0, 1, 0, 1}, 1 - u]/4 + 
     (5*HPL[{0, 0, 1, 1, 1}, 1 - u])/24 + (13*HPL[{0, 1, 0, 0, 1}, 1 - u])/
      48 + HPL[{0, 1, 0, 1, 1}, 1 - u]/24 + (13*HPL[{0, 1, 1, 0, 1}, 1 - u])/
      96 + (7*HPL[{1, 0, 0, 0, 1}, 1 - u])/24 + HPL[{1, 0, 0, 1, 1}, 1 - u]/
      24 + (13*HPL[{1, 0, 1, 0, 1}, 1 - u])/96 + 
     (5*HPL[{1, 0, 1, 1, 1}, 1 - u])/48 + (5*HPL[{1, 1, 0, 0, 1}, 1 - u])/
      32 + HPL[{1, 1, 0, 1, 1}, 1 - u]/32 + (3*HPL[{1, 1, 1, 0, 1}, 1 - u])/
      32 + (13*HPL[{0, 0, 1}, 1 - u]*Zeta[2])/32 - 
     (HPL[{0, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (3*HPL[{1, 0, 1}, 1 - u]*Zeta[2])/16
 
eTilde[u][4, 4, 0] = (3*HPL[{0, 0, 0, 1}, 1 - u])/32 - 
     HPL[{0, 0, 1, 1}, 1 - u]/64 + (3*HPL[{0, 1, 0, 1}, 1 - u])/64 + 
     (3*HPL[{0, 1, 1, 1}, 1 - u])/128 + (3*HPL[{1, 0, 0, 1}, 1 - u])/64 + 
     (3*HPL[{1, 1, 0, 1}, 1 - u])/128 + (3*HPL[{1, 1, 1, 1}, 1 - u])/128 + 
     (3*HPL[{0, 1}, 1 - u]*Zeta[2])/64 + (3*HPL[{1, 1}, 1 - u]*Zeta[2])/
      64 + (89*Zeta[2]^2)/320
 
eTilde[u][4, 5, 0] = HPL[{0, 0, 1}, 1 - u]/64 + HPL[{1, 0, 1}, 1 - u]/128
 
eTilde[u][4, 6, 0] = HPL[{0, 1}, 1 - u]/768 + HPL[{1, 1}, 1 - u]/768 + 
     Zeta[2]/96
 
eTilde[u][4, 7, 0] = 0
 
eTilde[u][4, 8, 0] = 1/6144
 
eTilde[u][4, 1, 1] = (15*HPL[{0, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (13*HPL[{0, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     (9*HPL[{0, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     (13*HPL[{0, 0, 1, 0, 0, 1}, 1 - u])/8 + HPL[{0, 0, 1, 0, 1, 1}, 1 - u]/
      8 + (7*HPL[{0, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (13*HPL[{0, 1, 0, 0, 0, 1}, 1 - u])/8 + HPL[{0, 1, 0, 0, 1, 1}, 1 - u]/
      8 + HPL[{0, 1, 0, 1, 0, 1}, 1 - u] + HPL[{0, 1, 0, 1, 1, 1}, 1 - u]/2 + 
     (7*HPL[{0, 1, 1, 0, 0, 1}, 1 - u])/8 + HPL[{0, 1, 1, 0, 1, 1}, 1 - u]/
      8 + HPL[{0, 1, 1, 1, 0, 1}, 1 - u]/2 + 
     (15*HPL[{0, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (3*HPL[{1, 0, 0, 0, 0, 1}, 1 - u])/2 + 
     (3*HPL[{1, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     (3*HPL[{1, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     (3*HPL[{1, 0, 1, 0, 0, 1}, 1 - u])/4 + 
     (3*HPL[{1, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (3*HPL[{1, 1, 0, 0, 0, 1}, 1 - u])/4 + 
     (3*HPL[{1, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (3*HPL[{1, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (3*HPL[{1, 1, 1, 0, 0, 1}, 1 - u])/8 + 
     (3*HPL[{1, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (19*HPL[{0, 0, 0, 1}, 1 - u]*Zeta[2])/8 - 
     (HPL[{0, 0, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (HPL[{0, 1, 0, 1}, 1 - u]*Zeta[2])/2 + 
     (5*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (3*HPL[{1, 0, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (3*HPL[{1, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (89*HPL[{0, 1}, 1 - u]*Zeta[2]^2)/40
 
eTilde[u][4, 2, 1] = (15*HPL[{0, 0, 0, 0, 1}, 1 - u])/16 - 
     (3*HPL[{0, 0, 0, 1, 1}, 1 - u])/32 + (3*HPL[{0, 0, 1, 0, 1}, 1 - u])/8 + 
     (9*HPL[{0, 0, 1, 1, 1}, 1 - u])/32 + (3*HPL[{0, 1, 0, 0, 1}, 1 - u])/8 + 
     (3*HPL[{0, 1, 1, 0, 1}, 1 - u])/16 - (3*HPL[{0, 1, 1, 1, 1}, 1 - u])/
      16 + (3*HPL[{1, 0, 0, 0, 1}, 1 - u])/8 + 
     (3*HPL[{1, 0, 1, 0, 1}, 1 - u])/16 + (3*HPL[{1, 0, 1, 1, 1}, 1 - u])/
      32 + (3*HPL[{1, 1, 0, 0, 1}, 1 - u])/16 + 
     (3*HPL[{1, 1, 1, 0, 1}, 1 - u])/32 + 
     (21*HPL[{0, 0, 1}, 1 - u]*Zeta[2])/32 - 
     (9*HPL[{0, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (3*HPL[{1, 0, 1}, 1 - u]*Zeta[2])/16
 
eTilde[u][4, 3, 1] = (19*HPL[{0, 0, 0, 1}, 1 - u])/96 - 
     HPL[{0, 0, 1, 1}, 1 - u]/48 + HPL[{0, 1, 0, 1}, 1 - u]/24 + 
     (5*HPL[{0, 1, 1, 1}, 1 - u])/48 + HPL[{1, 0, 0, 1}, 1 - u]/16 + 
     HPL[{1, 1, 0, 1}, 1 - u]/32 + (HPL[{0, 1}, 1 - u]*Zeta[2])/4
 
eTilde[u][4, 4, 1] = HPL[{0, 0, 1}, 1 - u]/32 - HPL[{0, 1, 1}, 1 - u]/64 + 
     HPL[{1, 0, 1}, 1 - u]/128
 
eTilde[u][4, 5, 1] = HPL[{0, 1}, 1 - u]/128
 
eTilde[u][4, 6, 1] = 0
 
eTilde[u][4, 7, 1] = 0
 
eTilde[u][4, 2, 2] = (7*HPL[{0, 0, 0, 1}, 1 - u])/32 - 
     HPL[{0, 0, 1, 1}, 1 - u]/16 + HPL[{0, 1, 0, 1}, 1 - u]/8 + 
     (5*HPL[{0, 1, 1, 1}, 1 - u])/64 + (3*HPL[{1, 0, 0, 1}, 1 - u])/32 + 
     (3*HPL[{1, 1, 0, 1}, 1 - u])/64 + (3*HPL[{1, 1, 1, 1}, 1 - u])/64 + 
     (3*HPL[{0, 1}, 1 - u]*Zeta[2])/32 + (3*HPL[{1, 1}, 1 - u]*Zeta[2])/
      32 + (89*Zeta[2]^2)/160
 
eTilde[u][4, 3, 2] = (3*HPL[{0, 0, 1}, 1 - u])/64 - HPL[{0, 1, 1}, 1 - u]/64 + 
     HPL[{1, 0, 1}, 1 - u]/64
 
eTilde[u][4, 4, 2] = HPL[{0, 1}, 1 - u]/256 + HPL[{1, 1}, 1 - u]/256 + 
     Zeta[2]/32
 
eTilde[u][4, 5, 2] = 0
 
eTilde[u][4, 6, 2] = 1/1536
 
eTilde[u][4, 3, 3] = HPL[{0, 1}, 1 - u]/64
 
eTilde[u][4, 4, 3] = 0
 
eTilde[u][4, 5, 3] = 0
 
eTilde[u][4, 4, 4] = 1/1024
 
eTilde[u][5, 0, 0] = (2205*HPL[{0, 0, 0, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (245*HPL[{0, 0, 0, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/2 + 
     (665*HPL[{0, 0, 0, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     (1785*HPL[{0, 0, 0, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     170*HPL[{0, 0, 0, 0, 0, 0, 1, 0, 0, 1}, 1 - u] + 
     (1495*HPL[{0, 0, 0, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (1845*HPL[{0, 0, 0, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (585*HPL[{0, 0, 0, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/8 + 
     (2765*HPL[{0, 0, 0, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (745*HPL[{0, 0, 0, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (1865*HPL[{0, 0, 0, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (1305*HPL[{0, 0, 0, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (475*HPL[{0, 0, 0, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/4 + 
     (1145*HPL[{0, 0, 0, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (1365*HPL[{0, 0, 0, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (505*HPL[{0, 0, 0, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/8 + 
     (2777*HPL[{0, 0, 0, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (1465*HPL[{0, 0, 0, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (231*HPL[{0, 0, 0, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/2 + 
     (1287*HPL[{0, 0, 0, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (949*HPL[{0, 0, 0, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     (1137*HPL[{0, 0, 0, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (1357*HPL[{0, 0, 0, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (933*HPL[{0, 0, 0, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     120*HPL[{0, 0, 0, 0, 1, 1, 0, 0, 0, 1}, 1 - u] + 
     (561*HPL[{0, 0, 0, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (681*HPL[{0, 0, 0, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (247*HPL[{0, 0, 0, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     87*HPL[{0, 0, 0, 0, 1, 1, 1, 0, 0, 1}, 1 - u] + 
     (111*HPL[{0, 0, 0, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/2 + 
     (519*HPL[{0, 0, 0, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/8 + 
     45*HPL[{0, 0, 0, 0, 1, 1, 1, 1, 1, 1}, 1 - u] + 
     (2765*HPL[{0, 0, 0, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (1441*HPL[{0, 0, 0, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     114*HPL[{0, 0, 0, 1, 0, 0, 0, 1, 0, 1}, 1 - u] + 
     (639*HPL[{0, 0, 0, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     (937*HPL[{0, 0, 0, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     (563*HPL[{0, 0, 0, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (335*HPL[{0, 0, 0, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     (465*HPL[{0, 0, 0, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/8 + 
     (1911*HPL[{0, 0, 0, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (1123*HPL[{0, 0, 0, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (1357*HPL[{0, 0, 0, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (497*HPL[{0, 0, 0, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (1387*HPL[{0, 0, 0, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     56*HPL[{0, 0, 0, 1, 0, 1, 1, 0, 1, 1}, 1 - u] + 
     (519*HPL[{0, 0, 0, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/8 + 
     (395*HPL[{0, 0, 0, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/8 + 
     (477*HPL[{0, 0, 0, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (547*HPL[{0, 0, 0, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (667*HPL[{0, 0, 0, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     (973*HPL[{0, 0, 0, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     86*HPL[{0, 0, 0, 1, 1, 0, 1, 0, 0, 1}, 1 - u] + 
     (441*HPL[{0, 0, 0, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (513*HPL[{0, 0, 0, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (747*HPL[{0, 0, 0, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (1395*HPL[{0, 0, 0, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (435*HPL[{0, 0, 0, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (1029*HPL[{0, 0, 0, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (387*HPL[{0, 0, 0, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     66*HPL[{0, 0, 0, 1, 1, 1, 1, 0, 0, 1}, 1 - u] + 
     (177*HPL[{0, 0, 0, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/4 + 
     (405*HPL[{0, 0, 0, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/8 + 
     (315*HPL[{0, 0, 0, 1, 1, 1, 1, 1, 1, 1}, 1 - u])/8 + 
     (2735*HPL[{0, 0, 1, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (1415*HPL[{0, 0, 1, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (895*HPL[{0, 0, 1, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     (315*HPL[{0, 0, 1, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/4 + 
     115*HPL[{0, 0, 1, 0, 0, 0, 1, 0, 0, 1}, 1 - u] + 
     (277*HPL[{0, 0, 1, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/4 + 
     (657*HPL[{0, 0, 1, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (911*HPL[{0, 0, 1, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (1877*HPL[{0, 0, 1, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (1105*HPL[{0, 0, 1, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (1331*HPL[{0, 0, 1, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (975*HPL[{0, 0, 1, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (1361*HPL[{0, 0, 1, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (879*HPL[{0, 0, 1, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (1017*HPL[{0, 0, 1, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (385*HPL[{0, 0, 1, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/8 + 
     (1889*HPL[{0, 0, 1, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     68*HPL[{0, 0, 1, 0, 1, 0, 0, 0, 1, 1}, 1 - u] + 
     (165*HPL[{0, 0, 1, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/2 + 
     (963*HPL[{0, 0, 1, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (681*HPL[{0, 0, 1, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     (875*HPL[{0, 0, 1, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (1013*HPL[{0, 0, 1, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (735*HPL[{0, 0, 1, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (1381*HPL[{0, 0, 1, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     54*HPL[{0, 0, 1, 0, 1, 1, 0, 0, 1, 1}, 1 - u] + 
     (509*HPL[{0, 0, 1, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (191*HPL[{0, 0, 1, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     (261*HPL[{0, 0, 1, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/4 + 
     (175*HPL[{0, 0, 1, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/4 + 
     50*HPL[{0, 0, 1, 0, 1, 1, 1, 1, 0, 1}, 1 - u] + 
     (585*HPL[{0, 0, 1, 0, 1, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (935*HPL[{0, 0, 1, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (265*HPL[{0, 0, 1, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (323*HPL[{0, 0, 1, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     (947*HPL[{0, 0, 1, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (667*HPL[{0, 0, 1, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     (107*HPL[{0, 0, 1, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/2 + 
     62*HPL[{0, 0, 1, 1, 0, 0, 1, 1, 0, 1}, 1 - u] + 
     (361*HPL[{0, 0, 1, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/8 + 
     (1365*HPL[{0, 0, 1, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (855*HPL[{0, 0, 1, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (1005*HPL[{0, 0, 1, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (759*HPL[{0, 0, 1, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (1033*HPL[{0, 0, 1, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (697*HPL[{0, 0, 1, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (793*HPL[{0, 0, 1, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (305*HPL[{0, 0, 1, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/8 + 
     (1365*HPL[{0, 0, 1, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (833*HPL[{0, 0, 1, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (247*HPL[{0, 0, 1, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     (741*HPL[{0, 0, 1, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     64*HPL[{0, 0, 1, 1, 1, 0, 1, 0, 0, 1}, 1 - u] + 
     (685*HPL[{0, 0, 1, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (783*HPL[{0, 0, 1, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (583*HPL[{0, 0, 1, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (521*HPL[{0, 0, 1, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (169*HPL[{0, 0, 1, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/4 + 
     (393*HPL[{0, 0, 1, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (299*HPL[{0, 0, 1, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (405*HPL[{0, 0, 1, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/8 + 
     (555*HPL[{0, 0, 1, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (315*HPL[{0, 0, 1, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/8 + 
     (105*HPL[{0, 0, 1, 1, 1, 1, 1, 1, 1, 1}, 1 - u])/4 + 
     (665*HPL[{0, 1, 0, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     85*HPL[{0, 1, 0, 0, 0, 0, 0, 0, 1, 1}, 1 - u] + 
     (1725*HPL[{0, 1, 0, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (1215*HPL[{0, 1, 0, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (1775*HPL[{0, 1, 0, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (1067*HPL[{0, 1, 0, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (1267*HPL[{0, 1, 0, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (219*HPL[{0, 1, 0, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/4 + 
     (453*HPL[{0, 1, 0, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/4 + 
     (133*HPL[{0, 1, 0, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/2 + 
     (321*HPL[{0, 1, 0, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/4 + 
     (235*HPL[{0, 1, 0, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     (657*HPL[{0, 1, 0, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/8 + 
     53*HPL[{0, 1, 0, 0, 0, 1, 1, 0, 1, 1}, 1 - u] + 
     (123*HPL[{0, 1, 0, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/2 + 
     (375*HPL[{0, 1, 0, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/8 + 
     114*HPL[{0, 1, 0, 0, 1, 0, 0, 0, 0, 1}, 1 - u] + 
     (1047*HPL[{0, 1, 0, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (1273*HPL[{0, 1, 0, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     58*HPL[{0, 1, 0, 0, 1, 0, 0, 1, 1, 1}, 1 - u] + 
     (1315*HPL[{0, 1, 0, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (211*HPL[{0, 1, 0, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/4 + 
     (245*HPL[{0, 1, 0, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     (715*HPL[{0, 1, 0, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (667*HPL[{0, 1, 0, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (833*HPL[{0, 1, 0, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (985*HPL[{0, 1, 0, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (93*HPL[{0, 1, 0, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/2 + 
     (1011*HPL[{0, 1, 0, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (341*HPL[{0, 1, 0, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     (391*HPL[{0, 1, 0, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/8 + 
     (585*HPL[{0, 1, 0, 0, 1, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (455*HPL[{0, 1, 0, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (1031*HPL[{0, 1, 0, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (1257*HPL[{0, 1, 0, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (921*HPL[{0, 1, 0, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (1299*HPL[{0, 1, 0, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (835*HPL[{0, 1, 0, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (967*HPL[{0, 1, 0, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (355*HPL[{0, 1, 0, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/8 + 
     (665*HPL[{0, 1, 0, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (417*HPL[{0, 1, 0, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (977*HPL[{0, 1, 0, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (375*HPL[{0, 1, 0, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     63*HPL[{0, 1, 0, 1, 0, 1, 1, 0, 0, 1}, 1 - u] + 
     (689*HPL[{0, 1, 0, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     49*HPL[{0, 1, 0, 1, 0, 1, 1, 1, 0, 1}, 1 - u] + 
     (155*HPL[{0, 1, 0, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/4 + 
     (665*HPL[{0, 1, 0, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (813*HPL[{0, 1, 0, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (965*HPL[{0, 1, 0, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (731*HPL[{0, 1, 0, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (1001*HPL[{0, 1, 0, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (679*HPL[{0, 1, 0, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (775*HPL[{0, 1, 0, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (297*HPL[{0, 1, 0, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/8 + 
     (509*HPL[{0, 1, 0, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (167*HPL[{0, 1, 0, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/4 + 
     (779*HPL[{0, 1, 0, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (305*HPL[{0, 1, 0, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     50*HPL[{0, 1, 0, 1, 1, 1, 1, 0, 0, 1}, 1 - u] + 
     (283*HPL[{0, 1, 0, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     40*HPL[{0, 1, 0, 1, 1, 1, 1, 1, 0, 1}, 1 - u] + 
     (525*HPL[{0, 1, 0, 1, 1, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (1785*HPL[{0, 1, 1, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (995*HPL[{0, 1, 1, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (1217*HPL[{0, 1, 1, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (223*HPL[{0, 1, 1, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/4 + 
     (1259*HPL[{0, 1, 1, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (805*HPL[{0, 1, 1, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (935*HPL[{0, 1, 1, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (681*HPL[{0, 1, 1, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (645*HPL[{0, 1, 1, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (201*HPL[{0, 1, 1, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/4 + 
     (237*HPL[{0, 1, 1, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/4 + 
     (359*HPL[{0, 1, 1, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     61*HPL[{0, 1, 1, 0, 0, 1, 1, 0, 0, 1}, 1 - u] + 
     (165*HPL[{0, 1, 1, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/4 + 
     (377*HPL[{0, 1, 1, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/8 + 
     (295*HPL[{0, 1, 1, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/8 + 
     (651*HPL[{0, 1, 1, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (793*HPL[{0, 1, 1, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (941*HPL[{0, 1, 1, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (355*HPL[{0, 1, 1, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     (977*HPL[{0, 1, 1, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (165*HPL[{0, 1, 1, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/4 + 
     (377*HPL[{0, 1, 1, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (287*HPL[{0, 1, 1, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/8 + 
     (249*HPL[{0, 1, 1, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/4 + 
     (651*HPL[{0, 1, 1, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (759*HPL[{0, 1, 1, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (591*HPL[{0, 1, 1, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (781*HPL[{0, 1, 1, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (275*HPL[{0, 1, 1, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     (623*HPL[{0, 1, 1, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (495*HPL[{0, 1, 1, 0, 1, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (645*HPL[{0, 1, 1, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (385*HPL[{0, 1, 1, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (919*HPL[{0, 1, 1, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (693*HPL[{0, 1, 1, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (955*HPL[{0, 1, 1, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (639*HPL[{0, 1, 1, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (733*HPL[{0, 1, 1, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (139*HPL[{0, 1, 1, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/4 + 
     (491*HPL[{0, 1, 1, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     40*HPL[{0, 1, 1, 1, 0, 1, 0, 0, 1, 1}, 1 - u] + 
     (747*HPL[{0, 1, 1, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (583*HPL[{0, 1, 1, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (385*HPL[{0, 1, 1, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/8 + 
     (543*HPL[{0, 1, 1, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (615*HPL[{0, 1, 1, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (505*HPL[{0, 1, 1, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (985*HPL[{0, 1, 1, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (623*HPL[{0, 1, 1, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (731*HPL[{0, 1, 1, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (565*HPL[{0, 1, 1, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (763*HPL[{0, 1, 1, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (533*HPL[{0, 1, 1, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (303*HPL[{0, 1, 1, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (485*HPL[{0, 1, 1, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (195*HPL[{0, 1, 1, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/4 + 
     (525*HPL[{0, 1, 1, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (305*HPL[{0, 1, 1, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (495*HPL[{0, 1, 1, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (315*HPL[{0, 1, 1, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/8 + 
     (465*HPL[{0, 1, 1, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (525*HPL[{0, 1, 1, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (945*HPL[{0, 1, 1, 1, 1, 1, 1, 1, 1, 1}, 1 - u])/32 + 
     (1225*HPL[{1, 0, 0, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (1225*HPL[{1, 0, 0, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (1575*HPL[{1, 0, 0, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (1125*HPL[{1, 0, 0, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (1625*HPL[{1, 0, 0, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (975*HPL[{1, 0, 0, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (1175*HPL[{1, 0, 0, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (825*HPL[{1, 0, 0, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (831*HPL[{1, 0, 0, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (243*HPL[{1, 0, 0, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/4 + 
     (1183*HPL[{1, 0, 0, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     55*HPL[{1, 0, 0, 0, 0, 1, 0, 1, 1, 1}, 1 - u] + 
     (611*HPL[{1, 0, 0, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/8 + 
     (99*HPL[{1, 0, 0, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/2 + 
     (465*HPL[{1, 0, 0, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/8 + 
     (365*HPL[{1, 0, 0, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/8 + 
     (837*HPL[{1, 0, 0, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (955*HPL[{1, 0, 0, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (293*HPL[{1, 0, 0, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     (217*HPL[{1, 0, 0, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/4 + 
     (607*HPL[{1, 0, 0, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     (781*HPL[{1, 0, 0, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (919*HPL[{1, 0, 0, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (687*HPL[{1, 0, 0, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (621*HPL[{1, 0, 0, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (777*HPL[{1, 0, 0, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (231*HPL[{1, 0, 0, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/4 + 
     (357*HPL[{1, 0, 0, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (957*HPL[{1, 0, 0, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (327*HPL[{1, 0, 0, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     (189*HPL[{1, 0, 0, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/4 + 
     (585*HPL[{1, 0, 0, 0, 1, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (835*HPL[{1, 0, 0, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (939*HPL[{1, 0, 0, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (289*HPL[{1, 0, 0, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     (861*HPL[{1, 0, 0, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (599*HPL[{1, 0, 0, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     (193*HPL[{1, 0, 0, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/4 + 
     (453*HPL[{1, 0, 0, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (341*HPL[{1, 0, 0, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/8 + 
     (1229*HPL[{1, 0, 0, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (771*HPL[{1, 0, 0, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (457*HPL[{1, 0, 0, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (711*HPL[{1, 0, 0, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (947*HPL[{1, 0, 0, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (163*HPL[{1, 0, 0, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/4 + 
     (749*HPL[{1, 0, 0, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (305*HPL[{1, 0, 0, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/8 + 
     (619*HPL[{1, 0, 0, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (757*HPL[{1, 0, 0, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (113*HPL[{1, 0, 0, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/2 + 
     (701*HPL[{1, 0, 0, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (235*HPL[{1, 0, 0, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/4 + 
     (321*HPL[{1, 0, 0, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (185*HPL[{1, 0, 0, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     (583*HPL[{1, 0, 0, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (241*HPL[{1, 0, 0, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/4 + 
     40*HPL[{1, 0, 0, 1, 1, 1, 0, 0, 1, 1}, 1 - u] + 
     (93*HPL[{1, 0, 0, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/2 + 
     (299*HPL[{1, 0, 0, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (387*HPL[{1, 0, 0, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/8 + 
     (555*HPL[{1, 0, 0, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (315*HPL[{1, 0, 0, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/8 + 
     (525*HPL[{1, 0, 0, 1, 1, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (825*HPL[{1, 0, 1, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (915*HPL[{1, 0, 1, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (141*HPL[{1, 0, 1, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/2 + 
     (841*HPL[{1, 0, 1, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (585*HPL[{1, 0, 1, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     47*HPL[{1, 0, 1, 0, 0, 0, 1, 0, 1, 1}, 1 - u] + 
     (441*HPL[{1, 0, 1, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (661*HPL[{1, 0, 1, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (1201*HPL[{1, 0, 1, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (751*HPL[{1, 0, 1, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (445*HPL[{1, 0, 1, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (345*HPL[{1, 0, 1, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (923*HPL[{1, 0, 1, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (633*HPL[{1, 0, 1, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (91*HPL[{1, 0, 1, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/2 + 
     (295*HPL[{1, 0, 1, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/8 + 
     (1213*HPL[{1, 0, 1, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (185*HPL[{1, 0, 1, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (883*HPL[{1, 0, 1, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (341*HPL[{1, 0, 1, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     (919*HPL[{1, 0, 1, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (313*HPL[{1, 0, 1, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (721*HPL[{1, 0, 1, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (141*HPL[{1, 0, 1, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/4 + 
     (943*HPL[{1, 0, 1, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     39*HPL[{1, 0, 1, 0, 1, 1, 0, 0, 1, 1}, 1 - u] + 
     (363*HPL[{1, 0, 1, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (145*HPL[{1, 0, 1, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     (755*HPL[{1, 0, 1, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (539*HPL[{1, 0, 1, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (613*HPL[{1, 0, 1, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (495*HPL[{1, 0, 1, 0, 1, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (605*HPL[{1, 0, 1, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (725*HPL[{1, 0, 1, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (217*HPL[{1, 0, 1, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     (673*HPL[{1, 0, 1, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (113*HPL[{1, 0, 1, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/2 + 
     (307*HPL[{1, 0, 1, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (177*HPL[{1, 0, 1, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     (139*HPL[{1, 0, 1, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/4 + 
     (931*HPL[{1, 0, 1, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (615*HPL[{1, 0, 1, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (715*HPL[{1, 0, 1, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (573*HPL[{1, 0, 1, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (745*HPL[{1, 0, 1, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (533*HPL[{1, 0, 1, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (605*HPL[{1, 0, 1, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (505*HPL[{1, 0, 1, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (235*HPL[{1, 0, 1, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (605*HPL[{1, 0, 1, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (707*HPL[{1, 0, 1, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (565*HPL[{1, 0, 1, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (739*HPL[{1, 0, 1, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (131*HPL[{1, 0, 1, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/4 + 
     (597*HPL[{1, 0, 1, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (485*HPL[{1, 0, 1, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (381*HPL[{1, 0, 1, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (525*HPL[{1, 0, 1, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (601*HPL[{1, 0, 1, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (495*HPL[{1, 0, 1, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (315*HPL[{1, 0, 1, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/8 + 
     (465*HPL[{1, 0, 1, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (525*HPL[{1, 0, 1, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (105*HPL[{1, 0, 1, 1, 1, 1, 1, 1, 1, 1}, 1 - u])/4 + 
     (1575*HPL[{1, 1, 0, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (425*HPL[{1, 1, 0, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (265*HPL[{1, 1, 0, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     (395*HPL[{1, 1, 0, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     (551*HPL[{1, 1, 0, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     (351*HPL[{1, 1, 0, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     52*HPL[{1, 1, 0, 0, 0, 0, 1, 1, 0, 1}, 1 - u] + 
     39*HPL[{1, 1, 0, 0, 0, 0, 1, 1, 1, 1}, 1 - u] + 
     (1133*HPL[{1, 1, 0, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (701*HPL[{1, 1, 0, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (419*HPL[{1, 1, 0, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (651*HPL[{1, 1, 0, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (873*HPL[{1, 1, 0, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (597*HPL[{1, 1, 0, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (693*HPL[{1, 1, 0, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (285*HPL[{1, 1, 0, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/8 + 
     (1145*HPL[{1, 1, 0, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (345*HPL[{1, 1, 0, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (831*HPL[{1, 1, 0, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (643*HPL[{1, 1, 0, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (867*HPL[{1, 1, 0, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (147*HPL[{1, 1, 0, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/4 + 
     (171*HPL[{1, 1, 0, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     (543*HPL[{1, 1, 0, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (893*HPL[{1, 1, 0, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (147*HPL[{1, 1, 0, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/4 + 
     (689*HPL[{1, 1, 0, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (279*HPL[{1, 1, 0, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     45*HPL[{1, 1, 0, 0, 1, 1, 1, 0, 0, 1}, 1 - u] + 
     (519*HPL[{1, 1, 0, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (297*HPL[{1, 1, 0, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/8 + 
     (495*HPL[{1, 1, 0, 0, 1, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (1145*HPL[{1, 1, 0, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (339*HPL[{1, 1, 0, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (819*HPL[{1, 1, 0, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (159*HPL[{1, 1, 0, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/4 + 
     (855*HPL[{1, 1, 0, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (579*HPL[{1, 1, 0, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (673*HPL[{1, 1, 0, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (67*HPL[{1, 1, 0, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/2 + 
     (441*HPL[{1, 1, 0, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (145*HPL[{1, 1, 0, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/4 + 
     (85*HPL[{1, 1, 0, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/2 + 
     (69*HPL[{1, 1, 0, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/2 + 
     (355*HPL[{1, 1, 0, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/8 + 
     (513*HPL[{1, 1, 0, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (293*HPL[{1, 1, 0, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/8 + 
     (505*HPL[{1, 1, 0, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (893*HPL[{1, 1, 0, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (143*HPL[{1, 1, 0, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (673*HPL[{1, 1, 0, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (545*HPL[{1, 1, 0, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (705*HPL[{1, 1, 0, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (505*HPL[{1, 1, 0, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (289*HPL[{1, 1, 0, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (485*HPL[{1, 1, 0, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (729*HPL[{1, 1, 0, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (507*HPL[{1, 1, 0, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (583*HPL[{1, 1, 0, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (495*HPL[{1, 1, 0, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (153*HPL[{1, 1, 0, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/4 + 
     (465*HPL[{1, 1, 0, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (525*HPL[{1, 1, 0, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (945*HPL[{1, 1, 0, 1, 1, 1, 1, 1, 1, 1}, 1 - u])/32 + 
     (1125*HPL[{1, 1, 1, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (325*HPL[{1, 1, 1, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (395*HPL[{1, 1, 1, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     (153*HPL[{1, 1, 1, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/4 + 
     (413*HPL[{1, 1, 1, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     (277*HPL[{1, 1, 1, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (81*HPL[{1, 1, 1, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/2 + 
     (513*HPL[{1, 1, 1, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (853*HPL[{1, 1, 1, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (555*HPL[{1, 1, 1, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (653*HPL[{1, 1, 1, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     33*HPL[{1, 1, 1, 0, 0, 1, 0, 1, 1, 1}, 1 - u] + 
     (685*HPL[{1, 1, 1, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (491*HPL[{1, 1, 1, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (141*HPL[{1, 1, 1, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/4 + 
     (485*HPL[{1, 1, 1, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (865*HPL[{1, 1, 1, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (137*HPL[{1, 1, 1, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (81*HPL[{1, 1, 1, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/2 + 
     (261*HPL[{1, 1, 1, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     (85*HPL[{1, 1, 1, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/2 + 
     (483*HPL[{1, 1, 1, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (139*HPL[{1, 1, 1, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     (465*HPL[{1, 1, 1, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (705*HPL[{1, 1, 1, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (243*HPL[{1, 1, 1, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (561*HPL[{1, 1, 1, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (475*HPL[{1, 1, 1, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (591*HPL[{1, 1, 1, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (447*HPL[{1, 1, 1, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (507*HPL[{1, 1, 1, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (225*HPL[{1, 1, 1, 0, 1, 1, 1, 1, 1, 1}, 1 - u])/8 + 
     (865*HPL[{1, 1, 1, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (67*HPL[{1, 1, 1, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/2 + 
     (159*HPL[{1, 1, 1, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     (513*HPL[{1, 1, 1, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (167*HPL[{1, 1, 1, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/4 + 
     (59*HPL[{1, 1, 1, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/2 + 
     (545*HPL[{1, 1, 1, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (57*HPL[{1, 1, 1, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/2 + 
     (693*HPL[{1, 1, 1, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (475*HPL[{1, 1, 1, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (275*HPL[{1, 1, 1, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (233*HPL[{1, 1, 1, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (145*HPL[{1, 1, 1, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/4 + 
     (219*HPL[{1, 1, 1, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     (249*HPL[{1, 1, 1, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/8 + 
     (905*HPL[{1, 1, 1, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/32 + 
     (705*HPL[{1, 1, 1, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (235*HPL[{1, 1, 1, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (545*HPL[{1, 1, 1, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (115*HPL[{1, 1, 1, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/4 + 
     (575*HPL[{1, 1, 1, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (215*HPL[{1, 1, 1, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (245*HPL[{1, 1, 1, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (435*HPL[{1, 1, 1, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (75*HPL[{1, 1, 1, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/2 + 
     (435*HPL[{1, 1, 1, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (495*HPL[{1, 1, 1, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (885*HPL[{1, 1, 1, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/32 + 
     (525*HPL[{1, 1, 1, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (105*HPL[{1, 1, 1, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/4 + 
     (945*HPL[{1, 1, 1, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/32 + 
     (945*HPL[{1, 1, 1, 1, 1, 1, 1, 1, 1, 1}, 1 - u])/32 + 
     (1225*HPL[{0, 0, 0, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (25*HPL[{0, 0, 0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/2 + 
     35*HPL[{0, 0, 0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2] + 
     (165*HPL[{0, 0, 0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (147*HPL[{0, 0, 0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (87*HPL[{0, 0, 0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (167*HPL[{0, 0, 0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (21*HPL[{0, 0, 0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (609*HPL[{0, 0, 0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (169*HPL[{0, 0, 0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (333*HPL[{0, 0, 0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (185*HPL[{0, 0, 0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (357*HPL[{0, 0, 0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (119*HPL[{0, 0, 0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (213*HPL[{0, 0, 0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (135*HPL[{0, 0, 0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (621*HPL[{0, 0, 1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     10*HPL[{0, 0, 1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2] + 
     (41*HPL[{0, 0, 1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/2 + 
     (183*HPL[{0, 0, 1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (175*HPL[{0, 0, 1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (115*HPL[{0, 0, 1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (209*HPL[{0, 0, 1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (77*HPL[{0, 0, 1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (369*HPL[{0, 0, 1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     7*HPL[{0, 0, 1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2] + 
     (105*HPL[{0, 0, 1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (117*HPL[{0, 0, 1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (57*HPL[{0, 0, 1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (41*HPL[{0, 0, 1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (143*HPL[{0, 0, 1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (625*HPL[{0, 1, 0, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (19*HPL[{0, 1, 0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/2 + 
     20*HPL[{0, 1, 0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2] + 
     (93*HPL[{0, 1, 0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (171*HPL[{0, 1, 0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (29*HPL[{0, 1, 0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/4 + 
     13*HPL[{0, 1, 0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2] + 
     (41*HPL[{0, 1, 0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (359*HPL[{0, 1, 0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (113*HPL[{0, 1, 0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (221*HPL[{0, 1, 0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (15*HPL[{0, 1, 0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/2 + 
     (227*HPL[{0, 1, 0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (85*HPL[{0, 1, 0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     9*HPL[{0, 1, 0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2] + 
     (95*HPL[{0, 1, 0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (373*HPL[{0, 1, 1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (27*HPL[{0, 1, 1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (103*HPL[{0, 1, 1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (61*HPL[{0, 1, 1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     14*HPL[{0, 1, 1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2] + 
     (83*HPL[{0, 1, 1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (71*HPL[{0, 1, 1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (73*HPL[{0, 1, 1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (239*HPL[{0, 1, 1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (21*HPL[{0, 1, 1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (143*HPL[{0, 1, 1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (95*HPL[{0, 1, 1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (161*HPL[{0, 1, 1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (37*HPL[{0, 1, 1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (115*HPL[{0, 1, 1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (105*HPL[{0, 1, 1, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (625*HPL[{1, 0, 0, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (75*HPL[{1, 0, 0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (157*HPL[{1, 0, 0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (97*HPL[{1, 0, 0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     21*HPL[{1, 0, 0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2] + 
     (61*HPL[{1, 0, 0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (105*HPL[{1, 0, 0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (87*HPL[{1, 0, 0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (353*HPL[{1, 0, 0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (119*HPL[{1, 0, 0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (209*HPL[{1, 0, 0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (127*HPL[{1, 0, 0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (229*HPL[{1, 0, 0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (23*HPL[{1, 0, 0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (149*HPL[{1, 0, 0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (95*HPL[{1, 0, 0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (365*HPL[{1, 0, 1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (57*HPL[{1, 0, 1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (103*HPL[{1, 0, 1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (127*HPL[{1, 0, 1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     14*HPL[{1, 0, 1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2] + 
     (11*HPL[{1, 0, 1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/2 + 
     (145*HPL[{1, 0, 1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (73*HPL[{1, 0, 1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (241*HPL[{1, 0, 1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (89*HPL[{1, 0, 1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (73*HPL[{1, 0, 1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (95*HPL[{1, 0, 1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (41*HPL[{1, 0, 1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (37*HPL[{1, 0, 1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (115*HPL[{1, 0, 1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (45*HPL[{1, 0, 1, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (375*HPL[{1, 1, 0, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     7*HPL[{1, 1, 0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2] + 
     (51*HPL[{1, 1, 0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (33*HPL[{1, 1, 0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (111*HPL[{1, 1, 0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (93*HPL[{1, 1, 0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (37*HPL[{1, 1, 0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (39*HPL[{1, 1, 0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (237*HPL[{1, 1, 0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (23*HPL[{1, 1, 0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (147*HPL[{1, 1, 0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (25*HPL[{1, 1, 0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (165*HPL[{1, 1, 0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (79*HPL[{1, 1, 0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (59*HPL[{1, 1, 0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (85*HPL[{1, 1, 0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (251*HPL[{1, 1, 1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (91*HPL[{1, 1, 1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (37*HPL[{1, 1, 1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (51*HPL[{1, 1, 1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (41*HPL[{1, 1, 1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (79*HPL[{1, 1, 1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (59*HPL[{1, 1, 1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (75*HPL[{1, 1, 1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (179*HPL[{1, 1, 1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     5*HPL[{1, 1, 1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2] + 
     (119*HPL[{1, 1, 1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (89*HPL[{1, 1, 1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (135*HPL[{1, 1, 1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (75*HPL[{1, 1, 1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (105*HPL[{1, 1, 1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (105*HPL[{1, 1, 1, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (909*HPL[{0, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2]^2)/32 - 
     (63*HPL[{0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2]^2)/40 + 
     (877*HPL[{0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2]^2)/80 + 
     (213*HPL[{0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2]^2)/32 + 
     (931*HPL[{0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2]^2)/80 + 
     (147*HPL[{0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2]^2)/160 + 
     (973*HPL[{0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2]^2)/160 - 
     (231*HPL[{0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2]^2)/80 + 
     (2001*HPL[{0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2]^2)/160 + 
     (17*HPL[{0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2]^2)/20 + 
     (47*HPL[{0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2]^2)/10 + 
     (547*HPL[{0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2]^2)/160 + 
     (107*HPL[{0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2]^2)/16 + 
     (39*HPL[{0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2]^2)/32 + 
     (131*HPL[{0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2]^2)/32 + 
     (55*HPL[{0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2]^2)/16 + 
     (2141*HPL[{1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2]^2)/160 + 
     (21*HPL[{1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2]^2)/32 + 
     (921*HPL[{1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2]^2)/160 + 
     (517*HPL[{1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2]^2)/160 + 
     (1039*HPL[{1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2]^2)/160 + 
     (35*HPL[{1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2]^2)/32 + 
     (127*HPL[{1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2]^2)/32 - 
     (21*HPL[{1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2]^2)/160 + 
     (589*HPL[{1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2]^2)/80 + 
     (77*HPL[{1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2]^2)/80 + 
     (307*HPL[{1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2]^2)/80 + 
     (83*HPL[{1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2]^2)/40 + 
     (183*HPL[{1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2]^2)/40 + 
     (21*HPL[{1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2]^2)/20 + 
     (45*HPL[{1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2]^2)/16 + 
     (45*HPL[{1, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2]^2)/16 + 
     (1847*HPL[{0, 0, 0, 1}, 1 - u]*Zeta[2]^3)/140 - 
     (667*HPL[{0, 0, 1, 1}, 1 - u]*Zeta[2]^3)/168 + 
     (2743*HPL[{0, 1, 0, 1}, 1 - u]*Zeta[2]^3)/420 + 
     (16*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[2]^3)/5 + 
     (4919*HPL[{1, 0, 0, 1}, 1 - u]*Zeta[2]^3)/840 - 
     (677*HPL[{1, 0, 1, 1}, 1 - u]*Zeta[2]^3)/840 + 
     (101*HPL[{1, 1, 0, 1}, 1 - u]*Zeta[2]^3)/40 + 
     (101*HPL[{1, 1, 1, 1}, 1 - u]*Zeta[2]^3)/40 + 
     (7979*HPL[{0, 1}, 1 - u]*Zeta[2]^4)/1680 + 
     (7979*HPL[{1, 1}, 1 - u]*Zeta[2]^4)/1680 + (42709*Zeta[2]^5)/
      1400 - (75*HPL[{0, 0, 0, 0, 0, 0, 1}, 1 - u]*Zeta[3])/4 - 
     (15*HPL[{0, 0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[3])/2 - 
     (67*HPL[{0, 0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (9*HPL[{0, 0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[3])/2 - 
     (67*HPL[{0, 0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (35*HPL[{0, 0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (35*HPL[{0, 0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (15*HPL[{0, 0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[3])/4 - 
     (65*HPL[{0, 0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (33*HPL[{0, 0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (17*HPL[{0, 0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[3])/4 - 
     (5*HPL[{0, 0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[3])/2 - 
     (33*HPL[{0, 0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (21*HPL[{0, 0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (5*HPL[{0, 0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[3])/2 - 
     (15*HPL[{0, 0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (65*HPL[{0, 1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (35*HPL[{0, 1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (17*HPL[{0, 1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[3])/4 - 
     (11*HPL[{0, 1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[3])/4 - 
     (17*HPL[{0, 1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[3])/4 - 
     3*HPL[{0, 1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[3] - 
     (21*HPL[{0, 1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (25*HPL[{0, 1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (33*HPL[{0, 1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (23*HPL[{0, 1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (21*HPL[{0, 1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (5*HPL[{0, 1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[3])/2 - 
     (5*HPL[{0, 1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[3])/2 - 
     (21*HPL[{0, 1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (9*HPL[{0, 1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[3])/4 - 
     (45*HPL[{0, 1, 1, 1, 1, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (25*HPL[{1, 0, 0, 0, 0, 0, 1}, 1 - u]*Zeta[3])/4 - 
     3*HPL[{1, 0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[3] - 
     (11*HPL[{1, 0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[3])/4 - 
     (9*HPL[{1, 0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (11*HPL[{1, 0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[3])/4 - 
     (3*HPL[{1, 0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[3])/2 - 
     (9*HPL[{1, 0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[3])/8 - 
     HPL[{1, 0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[3] - 
     (11*HPL[{1, 0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[3])/4 - 
     (3*HPL[{1, 0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[3])/2 - 
     (9*HPL[{1, 0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (3*HPL[{1, 0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (9*HPL[{1, 0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (3*HPL[{1, 0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[3])/4 - 
     (3*HPL[{1, 0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (11*HPL[{1, 1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[3])/4 - 
     (3*HPL[{1, 1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[3])/2 - 
     (9*HPL[{1, 1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (3*HPL[{1, 1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (9*HPL[{1, 1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (3*HPL[{1, 1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[3])/4 - 
     (3*HPL[{1, 1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (HPL[{1, 1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[3])/2 - 
     (9*HPL[{1, 1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (3*HPL[{1, 1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[3])/4 - 
     (3*HPL[{1, 1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (3*HPL[{1, 1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (3*HPL[{1, 1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (13*HPL[{0, 0, 0, 0, 1}, 1 - u]*Zeta[2]*Zeta[3])/2 - 
     (5*HPL[{0, 0, 0, 1, 1}, 1 - u]*Zeta[2]*Zeta[3])/2 - 
     2*HPL[{0, 0, 1, 0, 1}, 1 - u]*Zeta[2]*Zeta[3] - 
     HPL[{0, 0, 1, 1, 1}, 1 - u]*Zeta[2]*Zeta[3] - 
     2*HPL[{0, 1, 0, 0, 1}, 1 - u]*Zeta[2]*Zeta[3] - 
     (3*HPL[{0, 1, 0, 1, 1}, 1 - u]*Zeta[2]*Zeta[3])/2 - 
     HPL[{0, 1, 1, 0, 1}, 1 - u]*Zeta[2]*Zeta[3] - 
     (7*HPL[{0, 1, 1, 1, 1}, 1 - u]*Zeta[2]*Zeta[3])/2 - 
     (3*HPL[{1, 0, 0, 0, 1}, 1 - u]*Zeta[2]*Zeta[3])/2 - 
     HPL[{1, 0, 0, 1, 1}, 1 - u]*Zeta[2]*Zeta[3] - 
     (HPL[{1, 0, 1, 0, 1}, 1 - u]*Zeta[2]*Zeta[3])/2 - 
     (HPL[{1, 1, 0, 0, 1}, 1 - u]*Zeta[2]*Zeta[3])/2 - 
     (HPL[{1, 1, 0, 1, 1}, 1 - u]*Zeta[2]*Zeta[3])/2 - 
     (41*HPL[{0, 0, 1}, 1 - u]*Zeta[2]^2*Zeta[3])/20 - 
     (41*HPL[{0, 1, 1}, 1 - u]*Zeta[2]^2*Zeta[3])/20 + 
     (3*HPL[{0, 0, 0, 1}, 1 - u]*Zeta[3]^2)/4 - 
     (HPL[{0, 0, 1, 1}, 1 - u]*Zeta[3]^2)/2 + 
     (HPL[{0, 1, 0, 1}, 1 - u]*Zeta[3]^2)/4 + 
     (HPL[{1, 0, 0, 1}, 1 - u]*Zeta[3]^2)/4 - 
     (HPL[{1, 0, 1, 1}, 1 - u]*Zeta[3]^2)/4 + 
     (HPL[{0, 1}, 1 - u]*Zeta[2]*Zeta[3]^2)/2 + 
     (HPL[{1, 1}, 1 - u]*Zeta[2]*Zeta[3]^2)/2 + 
     3*Zeta[2]^2*Zeta[3]^2 - (127*HPL[{0, 0, 0, 0, 1}, 1 - u]*
       Zeta[5])/8 - (67*HPL[{0, 0, 0, 1, 1}, 1 - u]*Zeta[5])/8 - 
     (57*HPL[{0, 0, 1, 0, 1}, 1 - u]*Zeta[5])/8 - 
     (37*HPL[{0, 0, 1, 1, 1}, 1 - u]*Zeta[5])/8 - 
     (57*HPL[{0, 1, 0, 0, 1}, 1 - u]*Zeta[5])/8 - 
     (47*HPL[{0, 1, 0, 1, 1}, 1 - u]*Zeta[5])/8 - 
     (37*HPL[{0, 1, 1, 0, 1}, 1 - u]*Zeta[5])/8 - 
     (67*HPL[{0, 1, 1, 1, 1}, 1 - u]*Zeta[5])/8 - 
     (15*HPL[{1, 0, 0, 0, 1}, 1 - u]*Zeta[5])/4 - 
     (5*HPL[{1, 0, 0, 1, 1}, 1 - u]*Zeta[5])/2 - 
     (5*HPL[{1, 0, 1, 0, 1}, 1 - u]*Zeta[5])/4 - 
     (5*HPL[{1, 1, 0, 0, 1}, 1 - u]*Zeta[5])/4 - 
     (5*HPL[{1, 1, 0, 1, 1}, 1 - u]*Zeta[5])/4 - 
     5*HPL[{0, 0, 1}, 1 - u]*Zeta[2]*Zeta[5] - 
     5*HPL[{0, 1, 1}, 1 - u]*Zeta[2]*Zeta[5] + 
     10*Zeta[2]*Zeta[3]*Zeta[5] - 
     (105*HPL[{0, 0, 1}, 1 - u]*Zeta[7])/8 - 
     (105*HPL[{0, 1, 1}, 1 - u]*Zeta[7])/8
 
eTilde[u][5, 1, 0] = (1225*HPL[{0, 0, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (525*HPL[{0, 0, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/32 + 
     (1225*HPL[{0, 0, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/32 + 
     (675*HPL[{0, 0, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (1275*HPL[{0, 0, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/32 + 
     (405*HPL[{0, 0, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/32 + 
     (755*HPL[{0, 0, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/32 + 
     (265*HPL[{0, 0, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/32 + 
     41*HPL[{0, 0, 0, 0, 1, 0, 0, 0, 1}, 1 - u] + 
     (199*HPL[{0, 0, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (761*HPL[{0, 0, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/32 + 
     (101*HPL[{0, 0, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (399*HPL[{0, 0, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (71*HPL[{0, 0, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     (63*HPL[{0, 0, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/4 + 
     (155*HPL[{0, 0, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (331*HPL[{0, 0, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (377*HPL[{0, 0, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/32 + 
     (187*HPL[{0, 0, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     (49*HPL[{0, 0, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/4 + 
     (197*HPL[{0, 0, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     (271*HPL[{0, 0, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/32 + 
     (491*HPL[{0, 0, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/32 + 
     (203*HPL[{0, 0, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/32 + 
     (407*HPL[{0, 0, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (265*HPL[{0, 0, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/32 + 
     (247*HPL[{0, 0, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (131*HPL[{0, 0, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (525*HPL[{0, 0, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/32 + 
     (99*HPL[{0, 0, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (87*HPL[{0, 0, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/8 + 
     (135*HPL[{0, 0, 0, 1, 1, 1, 1, 1, 1}, 1 - u])/32 + 
     (165*HPL[{0, 0, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (361*HPL[{0, 0, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/32 + 
     (183*HPL[{0, 0, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     (391*HPL[{0, 0, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (193*HPL[{0, 0, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     (67*HPL[{0, 0, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (241*HPL[{0, 0, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (103*HPL[{0, 0, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (801*HPL[{0, 0, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/32 + 
     (263*HPL[{0, 0, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/32 + 
     (487*HPL[{0, 0, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/32 + 
     (33*HPL[{0, 0, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     (517*HPL[{0, 0, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/32 + 
     (25*HPL[{0, 0, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/4 + 
     (43*HPL[{0, 0, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/4 + 
     (205*HPL[{0, 0, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/32 + 
     (405*HPL[{0, 0, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (249*HPL[{0, 0, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/32 + 
     (239*HPL[{0, 0, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (259*HPL[{0, 0, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (255*HPL[{0, 0, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     6*HPL[{0, 0, 1, 1, 0, 1, 0, 1, 1}, 1 - u] + 
     (21*HPL[{0, 0, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/2 + 
     (159*HPL[{0, 0, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/32 + 
     (133*HPL[{0, 0, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (95*HPL[{0, 0, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (339*HPL[{0, 0, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/32 + 
     (95*HPL[{0, 0, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (183*HPL[{0, 0, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (153*HPL[{0, 0, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/32 + 
     (255*HPL[{0, 0, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/32 + 
     (105*HPL[{0, 0, 1, 1, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (325*HPL[{0, 1, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (345*HPL[{0, 1, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/32 + 
     (177*HPL[{0, 1, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     (383*HPL[{0, 1, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (187*HPL[{0, 1, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     (65*HPL[{0, 1, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (233*HPL[{0, 1, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (193*HPL[{0, 1, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/32 + 
     (777*HPL[{0, 1, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/32 + 
     (255*HPL[{0, 1, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/32 + 
     (471*HPL[{0, 1, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/32 + 
     (251*HPL[{0, 1, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/32 + 
     (501*HPL[{0, 1, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/32 + 
     (189*HPL[{0, 1, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/32 + 
     (329*HPL[{0, 1, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/32 + 
     (185*HPL[{0, 1, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/32 + 
     (789*HPL[{0, 1, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/32 + 
     (121*HPL[{0, 1, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (29*HPL[{0, 1, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/2 + 
     (245*HPL[{0, 1, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (31*HPL[{0, 1, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/2 + 
     (179*HPL[{0, 1, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/32 + 
     (319*HPL[{0, 1, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/32 + 
     (17*HPL[{0, 1, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/4 + 
     (517*HPL[{0, 1, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/32 + 
     (89*HPL[{0, 1, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (161*HPL[{0, 1, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (167*HPL[{0, 1, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/32 + 
     (175*HPL[{0, 1, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (33*HPL[{0, 1, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     (117*HPL[{0, 1, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (45*HPL[{0, 1, 0, 1, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (395*HPL[{0, 1, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (233*HPL[{0, 1, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/32 + 
     (227*HPL[{0, 1, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (247*HPL[{0, 1, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (243*HPL[{0, 1, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (45*HPL[{0, 1, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (79*HPL[{0, 1, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (35*HPL[{0, 1, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/8 + 
     (509*HPL[{0, 1, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/32 + 
     (177*HPL[{0, 1, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/32 + 
     (317*HPL[{0, 1, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/32 + 
     (21*HPL[{0, 1, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     (345*HPL[{0, 1, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/32 + 
     (133*HPL[{0, 1, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/32 + 
     (231*HPL[{0, 1, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/32 + 
     (115*HPL[{0, 1, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/32 + 
     (65*HPL[{0, 1, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (171*HPL[{0, 1, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/32 + 
     (79*HPL[{0, 1, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     (169*HPL[{0, 1, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (171*HPL[{0, 1, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (129*HPL[{0, 1, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/32 + 
     (227*HPL[{0, 1, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/32 + 
     (91*HPL[{0, 1, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/32 + 
     (181*HPL[{0, 1, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (131*HPL[{0, 1, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/32 + 
     (115*HPL[{0, 1, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (55*HPL[{0, 1, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (255*HPL[{0, 1, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/32 + 
     (45*HPL[{0, 1, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (165*HPL[{0, 1, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/32 + 
     (1225*HPL[{1, 0, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/32 + 
     (75*HPL[{1, 0, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (325*HPL[{1, 0, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (175*HPL[{1, 0, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (345*HPL[{1, 0, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (115*HPL[{1, 0, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (215*HPL[{1, 0, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (41*HPL[{1, 0, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/8 + 
     (719*HPL[{1, 0, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/32 + 
     (225*HPL[{1, 0, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/32 + 
     (433*HPL[{1, 0, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/32 + 
     (223*HPL[{1, 0, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/32 + 
     (465*HPL[{1, 0, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/32 + 
     (165*HPL[{1, 0, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/32 + 
     (303*HPL[{1, 0, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/32 + 
     (165*HPL[{1, 0, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/32 + 
     (731*HPL[{1, 0, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/32 + 
     (53*HPL[{1, 0, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (213*HPL[{1, 0, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (217*HPL[{1, 0, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (229*HPL[{1, 0, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (157*HPL[{1, 0, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/32 + 
     (295*HPL[{1, 0, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/32 + 
     (119*HPL[{1, 0, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/32 + 
     (481*HPL[{1, 0, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/32 + 
     (77*HPL[{1, 0, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (149*HPL[{1, 0, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (75*HPL[{1, 0, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (81*HPL[{1, 0, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/8 + 
     (117*HPL[{1, 0, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/32 + 
     (219*HPL[{1, 0, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/32 + 
     (45*HPL[{1, 0, 0, 1, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (735*HPL[{1, 0, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/32 + 
     (51*HPL[{1, 0, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (209*HPL[{1, 0, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (109*HPL[{1, 0, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (225*HPL[{1, 0, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (39*HPL[{1, 0, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (145*HPL[{1, 0, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (15*HPL[{1, 0, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/4 + 
     (473*HPL[{1, 0, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/32 + 
     (153*HPL[{1, 0, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/32 + 
     (293*HPL[{1, 0, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/32 + 
     (151*HPL[{1, 0, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/32 + 
     (319*HPL[{1, 0, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/32 + 
     (59*HPL[{1, 0, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (27*HPL[{1, 0, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/4 + 
     (115*HPL[{1, 0, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/32 + 
     (485*HPL[{1, 0, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/32 + 
     (73*HPL[{1, 0, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (145*HPL[{1, 0, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (149*HPL[{1, 0, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (79*HPL[{1, 0, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     (57*HPL[{1, 0, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (53*HPL[{1, 0, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (91*HPL[{1, 0, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/32 + 
     (335*HPL[{1, 0, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/32 + 
     (113*HPL[{1, 0, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/32 + 
     (215*HPL[{1, 0, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/32 + 
     (55*HPL[{1, 0, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (237*HPL[{1, 0, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/32 + 
     (45*HPL[{1, 0, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (165*HPL[{1, 0, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/32 + 
     (105*HPL[{1, 0, 1, 1, 1, 1, 1, 1, 1}, 1 - u])/32 + 
     (725*HPL[{1, 1, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/32 + 
     (95*HPL[{1, 1, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (25*HPL[{1, 1, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/2 + 
     (13*HPL[{1, 1, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/2 + 
     (27*HPL[{1, 1, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/2 + 
     (73*HPL[{1, 1, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (69*HPL[{1, 1, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (105*HPL[{1, 1, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/32 + 
     (455*HPL[{1, 1, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/32 + 
     (143*HPL[{1, 1, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/32 + 
     (279*HPL[{1, 1, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/32 + 
     (17*HPL[{1, 1, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     (305*HPL[{1, 1, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/32 + 
     (105*HPL[{1, 1, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/32 + 
     (201*HPL[{1, 1, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/32 + 
     (95*HPL[{1, 1, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/32 + 
     (467*HPL[{1, 1, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/32 + 
     (17*HPL[{1, 1, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (69*HPL[{1, 1, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     (67*HPL[{1, 1, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (151*HPL[{1, 1, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (101*HPL[{1, 1, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/32 + 
     (197*HPL[{1, 1, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/32 + 
     (71*HPL[{1, 1, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/32 + 
     (321*HPL[{1, 1, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/32 + 
     (25*HPL[{1, 1, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (25*HPL[{1, 1, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/4 + 
     (45*HPL[{1, 1, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (111*HPL[{1, 1, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (9*HPL[{1, 1, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/4 + 
     (147*HPL[{1, 1, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/32 + 
     (45*HPL[{1, 1, 0, 1, 1, 1, 1, 1, 1}, 1 - u])/32 + 
     (475*HPL[{1, 1, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/32 + 
     (33*HPL[{1, 1, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (17*HPL[{1, 1, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/2 + 
     (135*HPL[{1, 1, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (149*HPL[{1, 1, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (25*HPL[{1, 1, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (97*HPL[{1, 1, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (35*HPL[{1, 1, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (317*HPL[{1, 1, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/32 + 
     (99*HPL[{1, 1, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/32 + 
     (197*HPL[{1, 1, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/32 + 
     (89*HPL[{1, 1, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/32 + 
     (219*HPL[{1, 1, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/32 + 
     (71*HPL[{1, 1, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/32 + 
     (9*HPL[{1, 1, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/2 + 
     (55*HPL[{1, 1, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/32 + 
     (329*HPL[{1, 1, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/32 + 
     3*HPL[{1, 1, 1, 1, 0, 0, 0, 1, 1}, 1 - u] + 
     (49*HPL[{1, 1, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     (89*HPL[{1, 1, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (109*HPL[{1, 1, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (69*HPL[{1, 1, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/32 + 
     (71*HPL[{1, 1, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (41*HPL[{1, 1, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/32 + 
     (235*HPL[{1, 1, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/32 + 
     (35*HPL[{1, 1, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (145*HPL[{1, 1, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/32 + 
     (55*HPL[{1, 1, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/32 + 
     (165*HPL[{1, 1, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/32 + 
     (45*HPL[{1, 1, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/32 + 
     (105*HPL[{1, 1, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/32 + 
     (1025*HPL[{0, 0, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (15*HPL[{0, 0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (207*HPL[{0, 0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (137*HPL[{0, 0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (55*HPL[{0, 0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (39*HPL[{0, 0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (119*HPL[{0, 0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (15*HPL[{0, 0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (461*HPL[{0, 0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (71*HPL[{0, 0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (235*HPL[{0, 0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (33*HPL[{0, 0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (257*HPL[{0, 0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (7*HPL[{0, 0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (73*HPL[{0, 0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (155*HPL[{0, 0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (473*HPL[{0, 1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (29*HPL[{0, 1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (113*HPL[{0, 1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     4*HPL[{0, 1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2] + 
     (123*HPL[{0, 1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (13*HPL[{0, 1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (71*HPL[{0, 1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (29*HPL[{0, 1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (265*HPL[{0, 1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (45*HPL[{0, 1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (141*HPL[{0, 1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (69*HPL[{0, 1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (155*HPL[{0, 1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (15*HPL[{0, 1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (87*HPL[{0, 1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/32 - 
     (45*HPL[{0, 1, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (475*HPL[{1, 0, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (11*HPL[{1, 0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (107*HPL[{1, 0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (129*HPL[{1, 0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (117*HPL[{1, 0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (49*HPL[{1, 0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (137*HPL[{1, 0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (17*HPL[{1, 0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (251*HPL[{1, 0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (11*HPL[{1, 0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (17*HPL[{1, 0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (37*HPL[{1, 0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (19*HPL[{1, 0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (35*HPL[{1, 0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (45*HPL[{1, 0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (35*HPL[{1, 0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (263*HPL[{1, 1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (35*HPL[{1, 1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (129*HPL[{1, 1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (9*HPL[{1, 1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (145*HPL[{1, 1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (31*HPL[{1, 1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (43*HPL[{1, 1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (23*HPL[{1, 1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/32 + 
     5*HPL[{1, 1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2] + 
     (7*HPL[{1, 1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (85*HPL[{1, 1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (43*HPL[{1, 1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (99*HPL[{1, 1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (21*HPL[{1, 1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (15*HPL[{1, 1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (4797*HPL[{0, 0, 0, 0, 1}, 1 - u]*Zeta[2]^2)/320 - 
     (491*HPL[{0, 0, 0, 1, 1}, 1 - u]*Zeta[2]^2)/320 + 
     (343*HPL[{0, 0, 1, 0, 1}, 1 - u]*Zeta[2]^2)/64 + 
     (327*HPL[{0, 0, 1, 1, 1}, 1 - u]*Zeta[2]^2)/64 + 
     (373*HPL[{0, 1, 0, 0, 1}, 1 - u]*Zeta[2]^2)/64 + 
     (49*HPL[{0, 1, 0, 1, 1}, 1 - u]*Zeta[2]^2)/320 + 
     (175*HPL[{0, 1, 1, 0, 1}, 1 - u]*Zeta[2]^2)/64 - 
     (541*HPL[{0, 1, 1, 1, 1}, 1 - u]*Zeta[2]^2)/320 + 
     (509*HPL[{1, 0, 0, 0, 1}, 1 - u]*Zeta[2]^2)/80 + 
     (3*HPL[{1, 0, 0, 1, 1}, 1 - u]*Zeta[2]^2)/20 + 
     (27*HPL[{1, 0, 1, 0, 1}, 1 - u]*Zeta[2]^2)/10 + 
     (41*HPL[{1, 0, 1, 1, 1}, 1 - u]*Zeta[2]^2)/20 + 
     (16*HPL[{1, 1, 0, 0, 1}, 1 - u]*Zeta[2]^2)/5 + 
     (13*HPL[{1, 1, 0, 1, 1}, 1 - u]*Zeta[2]^2)/40 + 
     (141*HPL[{1, 1, 1, 0, 1}, 1 - u]*Zeta[2]^2)/80 + 
     (14417*HPL[{0, 0, 1}, 1 - u]*Zeta[2]^3)/1680 - 
     (215*HPL[{0, 1, 1}, 1 - u]*Zeta[2]^3)/112 + 
     (1399*HPL[{1, 0, 1}, 1 - u]*Zeta[2]^3)/420 - 
     (45*HPL[{0, 0, 0, 0, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (3*HPL[{0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[3])/2 - 
     2*HPL[{0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[3] - 
     (3*HPL[{0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[3])/8 - 
     2*HPL[{0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[3] - 
     (3*HPL[{0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[3])/4 - 
     (3*HPL[{0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[3])/4 - 
     (HPL[{0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[3])/2 - 
     (15*HPL[{0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (5*HPL[{0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (5*HPL[{0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[3])/8 + 
     (5*HPL[{0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[3])/16 - 
     (5*HPL[{0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[3])/8 + 
     (HPL[{0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[3])/16 + 
     (15*HPL[{0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (13*HPL[{1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (3*HPL[{1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[3])/4 - 
     (5*HPL[{1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (HPL[{1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[3])/16 - 
     (5*HPL[{1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (3*HPL[{1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (3*HPL[{1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[3])/16 - 
     (HPL[{1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[3])/4 - 
     (5*HPL[{1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (3*HPL[{1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (3*HPL[{1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[3])/16 + 
     (HPL[{1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[3])/16 - 
     (3*HPL[{1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[3])/16 - 
     (3*HPL[{1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[3])/16 - 
     2*HPL[{0, 0, 0, 1}, 1 - u]*Zeta[2]*Zeta[3] - 
     (HPL[{0, 0, 1, 1}, 1 - u]*Zeta[2]*Zeta[3])/2 - 
     (HPL[{0, 1, 0, 1}, 1 - u]*Zeta[2]*Zeta[3])/4 + 
     (5*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[2]*Zeta[3])/4 - 
     (HPL[{1, 0, 0, 1}, 1 - u]*Zeta[2]*Zeta[3])/4 - 
     (HPL[{1, 0, 1, 1}, 1 - u]*Zeta[2]*Zeta[3])/4 + 
     (5*HPL[{0, 0, 1}, 1 - u]*Zeta[3]^2)/8 - 
     (HPL[{0, 1, 1}, 1 - u]*Zeta[3]^2)/8 + 
     (HPL[{1, 0, 1}, 1 - u]*Zeta[3]^2)/4 - 
     (15*HPL[{0, 0, 0, 1}, 1 - u]*Zeta[5])/4 - 
     (5*HPL[{0, 0, 1, 1}, 1 - u]*Zeta[5])/4 - 
     (5*HPL[{0, 1, 0, 1}, 1 - u]*Zeta[5])/8 + 
     (15*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[5])/8 - 
     (5*HPL[{1, 0, 0, 1}, 1 - u]*Zeta[5])/8 - 
     (5*HPL[{1, 0, 1, 1}, 1 - u]*Zeta[5])/8
 
eTilde[u][5, 2, 0] = (1225*HPL[{0, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/64 + 
     (25*HPL[{0, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     (35*HPL[{0, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     (165*HPL[{0, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (147*HPL[{0, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (87*HPL[{0, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/32 + 
     (167*HPL[{0, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/32 + 
     (21*HPL[{0, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (609*HPL[{0, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/64 + 
     (169*HPL[{0, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/64 + 
     (333*HPL[{0, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/64 + 
     (185*HPL[{0, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/64 + 
     (357*HPL[{0, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/64 + 
     (119*HPL[{0, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/64 + 
     (213*HPL[{0, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/64 + 
     (135*HPL[{0, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/64 + 
     (621*HPL[{0, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/64 + 
     (5*HPL[{0, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/2 + 
     (41*HPL[{0, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     (183*HPL[{0, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/64 + 
     (175*HPL[{0, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/32 + 
     (115*HPL[{0, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/64 + 
     (209*HPL[{0, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/64 + 
     (77*HPL[{0, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/64 + 
     (369*HPL[{0, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/64 + 
     (7*HPL[{0, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/4 + 
     (105*HPL[{0, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/32 + 
     (117*HPL[{0, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/64 + 
     (57*HPL[{0, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (41*HPL[{0, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/32 + 
     (143*HPL[{0, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/64 + 
     (625*HPL[{0, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/64 + 
     (19*HPL[{0, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/8 + 
     5*HPL[{0, 1, 0, 0, 0, 1, 0, 1}, 1 - u] + 
     (93*HPL[{0, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (171*HPL[{0, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/32 + 
     (29*HPL[{0, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (13*HPL[{0, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     (41*HPL[{0, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/32 + 
     (359*HPL[{0, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/64 + 
     (113*HPL[{0, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/64 + 
     (221*HPL[{0, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/64 + 
     (15*HPL[{0, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (227*HPL[{0, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/64 + 
     (85*HPL[{0, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/64 + 
     (9*HPL[{0, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/4 + 
     (95*HPL[{0, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/64 + 
     (373*HPL[{0, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/64 + 
     (27*HPL[{0, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (103*HPL[{0, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/32 + 
     (61*HPL[{0, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (7*HPL[{0, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/2 + 
     (83*HPL[{0, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/64 + 
     (71*HPL[{0, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/32 + 
     (73*HPL[{0, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/64 + 
     (239*HPL[{0, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/64 + 
     (21*HPL[{0, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (143*HPL[{0, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/64 + 
     (95*HPL[{0, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/64 + 
     (161*HPL[{0, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/64 + 
     (37*HPL[{0, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/32 + 
     (115*HPL[{0, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/64 + 
     (105*HPL[{0, 1, 1, 1, 1, 1, 1, 1}, 1 - u])/64 + 
     (625*HPL[{1, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/64 + 
     (75*HPL[{1, 0, 0, 0, 0, 0, 1, 1}, 1 - u])/32 + 
     (157*HPL[{1, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/32 + 
     (97*HPL[{1, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (21*HPL[{1, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/4 + 
     (61*HPL[{1, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/32 + 
     (105*HPL[{1, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/32 + 
     (87*HPL[{1, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/64 + 
     (353*HPL[{1, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/64 + 
     (119*HPL[{1, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/64 + 
     (209*HPL[{1, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/64 + 
     (127*HPL[{1, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/64 + 
     (229*HPL[{1, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/64 + 
     (23*HPL[{1, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (149*HPL[{1, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/64 + 
     (95*HPL[{1, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/64 + 
     (365*HPL[{1, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/64 + 
     (57*HPL[{1, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/32 + 
     (103*HPL[{1, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/32 + 
     (127*HPL[{1, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/64 + 
     (7*HPL[{1, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/2 + 
     (11*HPL[{1, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (145*HPL[{1, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/64 + 
     (73*HPL[{1, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/64 + 
     (241*HPL[{1, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/64 + 
     (89*HPL[{1, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/64 + 
     (73*HPL[{1, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/32 + 
     (95*HPL[{1, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/64 + 
     (41*HPL[{1, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (37*HPL[{1, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/32 + 
     (115*HPL[{1, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/64 + 
     (45*HPL[{1, 0, 1, 1, 1, 1, 1, 1}, 1 - u])/64 + 
     (375*HPL[{1, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/64 + 
     (7*HPL[{1, 1, 0, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (51*HPL[{1, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (33*HPL[{1, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (111*HPL[{1, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/32 + 
     (93*HPL[{1, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/64 + 
     (37*HPL[{1, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (39*HPL[{1, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/32 + 
     (237*HPL[{1, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/64 + 
     (23*HPL[{1, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (147*HPL[{1, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/64 + 
     (25*HPL[{1, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (165*HPL[{1, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/64 + 
     (79*HPL[{1, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/64 + 
     (59*HPL[{1, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/32 + 
     (85*HPL[{1, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/64 + 
     (251*HPL[{1, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/64 + 
     (91*HPL[{1, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/64 + 
     (37*HPL[{1, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (51*HPL[{1, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (41*HPL[{1, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (79*HPL[{1, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/64 + 
     (59*HPL[{1, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/32 + 
     (75*HPL[{1, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/64 + 
     (179*HPL[{1, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/64 + 
     (5*HPL[{1, 1, 1, 1, 0, 0, 1, 1}, 1 - u])/4 + 
     (119*HPL[{1, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/64 + 
     (89*HPL[{1, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/64 + 
     (135*HPL[{1, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/64 + 
     (75*HPL[{1, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/64 + 
     (105*HPL[{1, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/64 + 
     (105*HPL[{1, 1, 1, 1, 1, 1, 1, 1}, 1 - u])/64 + 
     (595*HPL[{0, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/64 - 
     (9*HPL[{0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (111*HPL[{0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (147*HPL[{0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/64 + 
     (121*HPL[{0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (29*HPL[{0, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/64 + 
     (127*HPL[{0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/64 - 
     (29*HPL[{0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (263*HPL[{0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/64 + 
     (3*HPL[{0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (3*HPL[{0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/2 + 
     (77*HPL[{0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/64 + 
     (71*HPL[{0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (33*HPL[{0, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/64 + 
     (89*HPL[{0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/64 + 
     (5*HPL[{0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (279*HPL[{1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/64 + 
     (15*HPL[{1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/64 + 
     (119*HPL[{1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/64 + 
     (71*HPL[{1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/64 + 
     (137*HPL[{1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/64 + 
     (29*HPL[{1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/64 + 
     (85*HPL[{1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/64 + 
     (HPL[{1, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/64 + 
     (77*HPL[{1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (11*HPL[{1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (41*HPL[{1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (23*HPL[{1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (3*HPL[{1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/2 + 
     (3*HPL[{1, 1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (15*HPL[{1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (15*HPL[{1, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (183*HPL[{0, 0, 0, 1}, 1 - u]*Zeta[2]^2)/40 - 
     (45*HPL[{0, 0, 1, 1}, 1 - u]*Zeta[2]^2)/32 + 
     (47*HPL[{0, 1, 0, 1}, 1 - u]*Zeta[2]^2)/20 + 
     (99*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[2]^2)/80 + 
     (319*HPL[{1, 0, 0, 1}, 1 - u]*Zeta[2]^2)/160 - 
     (37*HPL[{1, 0, 1, 1}, 1 - u]*Zeta[2]^2)/160 + 
     (141*HPL[{1, 1, 0, 1}, 1 - u]*Zeta[2]^2)/160 + 
     (141*HPL[{1, 1, 1, 1}, 1 - u]*Zeta[2]^2)/160 + 
     (1399*HPL[{0, 1}, 1 - u]*Zeta[2]^3)/840 + 
     (1399*HPL[{1, 1}, 1 - u]*Zeta[2]^3)/840 + (179327*Zeta[2]^4)/
      16800 - (13*HPL[{0, 0, 0, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (5*HPL[{0, 0, 0, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (HPL[{0, 0, 1, 0, 1}, 1 - u]*Zeta[3])/2 - 
     (HPL[{0, 0, 1, 1, 1}, 1 - u]*Zeta[3])/4 - 
     (HPL[{0, 1, 0, 0, 1}, 1 - u]*Zeta[3])/2 - 
     (3*HPL[{0, 1, 0, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (HPL[{0, 1, 1, 0, 1}, 1 - u]*Zeta[3])/4 - 
     (7*HPL[{0, 1, 1, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (3*HPL[{1, 0, 0, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (HPL[{1, 0, 0, 1, 1}, 1 - u]*Zeta[3])/4 - 
     (HPL[{1, 0, 1, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (HPL[{1, 1, 0, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (HPL[{1, 1, 0, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (3*HPL[{0, 0, 1}, 1 - u]*Zeta[2]*Zeta[3])/4 - 
     (3*HPL[{0, 1, 1}, 1 - u]*Zeta[2]*Zeta[3])/4 + 
     (HPL[{0, 1}, 1 - u]*Zeta[3]^2)/8 + (HPL[{1, 1}, 1 - u]*Zeta[3]^2)/
      8 + Zeta[2]*Zeta[3]^2 - (5*HPL[{0, 0, 1}, 1 - u]*Zeta[5])/4 - 
     (5*HPL[{0, 1, 1}, 1 - u]*Zeta[5])/4 + (5*Zeta[3]*Zeta[5])/2
 
eTilde[u][5, 3, 0] = (225*HPL[{0, 0, 0, 0, 0, 0, 1}, 1 - u])/64 + 
     (25*HPL[{0, 0, 0, 0, 0, 1, 1}, 1 - u])/96 + 
     (271*HPL[{0, 0, 0, 0, 1, 0, 1}, 1 - u])/192 + 
     (15*HPL[{0, 0, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (289*HPL[{0, 0, 0, 1, 0, 0, 1}, 1 - u])/192 + 
     (65*HPL[{0, 0, 0, 1, 0, 1, 1}, 1 - u])/192 + 
     (53*HPL[{0, 0, 0, 1, 1, 0, 1}, 1 - u])/64 + 
     (9*HPL[{0, 0, 0, 1, 1, 1, 1}, 1 - u])/64 + 
     (19*HPL[{0, 0, 1, 0, 0, 0, 1}, 1 - u])/12 + 
     (5*HPL[{0, 0, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (155*HPL[{0, 0, 1, 0, 1, 0, 1}, 1 - u])/192 + 
     (15*HPL[{0, 0, 1, 0, 1, 1, 1}, 1 - u])/32 + 
     (43*HPL[{0, 0, 1, 1, 0, 0, 1}, 1 - u])/48 + 
     (11*HPL[{0, 0, 1, 1, 0, 1, 1}, 1 - u])/48 + 
     (33*HPL[{0, 0, 1, 1, 1, 0, 1}, 1 - u])/64 + 
     (55*HPL[{0, 0, 1, 1, 1, 1, 1}, 1 - u])/96 + 
     (79*HPL[{0, 1, 0, 0, 0, 0, 1}, 1 - u])/48 + 
     (53*HPL[{0, 1, 0, 0, 0, 1, 1}, 1 - u])/192 + 
     (25*HPL[{0, 1, 0, 0, 1, 0, 1}, 1 - u])/32 + 
     (15*HPL[{0, 1, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (41*HPL[{0, 1, 0, 1, 0, 0, 1}, 1 - u])/48 + 
     (15*HPL[{0, 1, 0, 1, 0, 1, 1}, 1 - u])/64 + 
     (25*HPL[{0, 1, 0, 1, 1, 0, 1}, 1 - u])/48 + 
     (5*HPL[{0, 1, 0, 1, 1, 1, 1}, 1 - u])/32 + 
     (15*HPL[{0, 1, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (13*HPL[{0, 1, 1, 0, 0, 1, 1}, 1 - u])/64 + 
     (33*HPL[{0, 1, 1, 0, 1, 0, 1}, 1 - u])/64 + 
     (13*HPL[{0, 1, 1, 0, 1, 1, 1}, 1 - u])/48 + 
     (9*HPL[{0, 1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (9*HPL[{0, 1, 1, 1, 0, 1, 1}, 1 - u])/64 + 
     (21*HPL[{0, 1, 1, 1, 1, 0, 1}, 1 - u])/64 + 
     (325*HPL[{1, 0, 0, 0, 0, 0, 1}, 1 - u])/192 + 
     (11*HPL[{1, 0, 0, 0, 0, 1, 1}, 1 - u])/48 + 
     (3*HPL[{1, 0, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     (15*HPL[{1, 0, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (79*HPL[{1, 0, 0, 1, 0, 0, 1}, 1 - u])/96 + 
     (5*HPL[{1, 0, 0, 1, 0, 1, 1}, 1 - u])/24 + 
     (95*HPL[{1, 0, 0, 1, 1, 0, 1}, 1 - u])/192 + 
     (5*HPL[{1, 0, 0, 1, 1, 1, 1}, 1 - u])/32 + 
     (57*HPL[{1, 0, 1, 0, 0, 0, 1}, 1 - u])/64 + 
     (37*HPL[{1, 0, 1, 0, 0, 1, 1}, 1 - u])/192 + 
     (47*HPL[{1, 0, 1, 0, 1, 0, 1}, 1 - u])/96 + 
     (13*HPL[{1, 0, 1, 0, 1, 1, 1}, 1 - u])/48 + 
     (53*HPL[{1, 0, 1, 1, 0, 0, 1}, 1 - u])/96 + 
     (9*HPL[{1, 0, 1, 1, 0, 1, 1}, 1 - u])/64 + 
     (21*HPL[{1, 0, 1, 1, 1, 0, 1}, 1 - u])/64 + 
     (55*HPL[{1, 0, 1, 1, 1, 1, 1}, 1 - u])/192 + 
     (61*HPL[{1, 1, 0, 0, 0, 0, 1}, 1 - u])/64 + 
     HPL[{1, 1, 0, 0, 0, 1, 1}, 1 - u]/6 + 
     (89*HPL[{1, 1, 0, 0, 1, 0, 1}, 1 - u])/192 + 
     (13*HPL[{1, 1, 0, 0, 1, 1, 1}, 1 - u])/48 + 
     (101*HPL[{1, 1, 0, 1, 0, 0, 1}, 1 - u])/192 + 
     (25*HPL[{1, 1, 0, 1, 0, 1, 1}, 1 - u])/192 + 
     (61*HPL[{1, 1, 0, 1, 1, 0, 1}, 1 - u])/192 + 
     (7*HPL[{1, 1, 0, 1, 1, 1, 1}, 1 - u])/64 + 
     (19*HPL[{1, 1, 1, 0, 0, 0, 1}, 1 - u])/32 + 
     HPL[{1, 1, 1, 0, 0, 1, 1}, 1 - u]/8 + 
     (5*HPL[{1, 1, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (11*HPL[{1, 1, 1, 0, 1, 1, 1}, 1 - u])/64 + 
     (3*HPL[{1, 1, 1, 1, 0, 0, 1}, 1 - u])/8 + 
     (3*HPL[{1, 1, 1, 1, 0, 1, 1}, 1 - u])/32 + 
     (15*HPL[{1, 1, 1, 1, 1, 0, 1}, 1 - u])/64 + 
     (407*HPL[{0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/192 - 
     (35*HPL[{0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/192 + 
     (139*HPL[{0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/192 + 
     (3*HPL[{0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (161*HPL[{0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/192 + 
     (7*HPL[{0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/192 + 
     (35*HPL[{0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/96 - 
     (7*HPL[{0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/64 + 
     (91*HPL[{1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/96 + 
     (HPL[{1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/24 + 
     (71*HPL[{1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/192 + 
     (65*HPL[{1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/192 + 
     (31*HPL[{1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/64 + 
     (5*HPL[{1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/64 + 
     (9*HPL[{1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (51*HPL[{0, 0, 1}, 1 - u]*Zeta[2]^2)/40 - 
     (13*HPL[{0, 1, 1}, 1 - u]*Zeta[2]^2)/80 + 
     (89*HPL[{1, 0, 1}, 1 - u]*Zeta[2]^2)/160 - 
     (HPL[{0, 0, 0, 1}, 1 - u]*Zeta[3])/4 - 
     (HPL[{0, 0, 1, 1}, 1 - u]*Zeta[3])/16 - 
     (HPL[{0, 1, 0, 1}, 1 - u]*Zeta[3])/32 + 
     (5*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[3])/32 - 
     (HPL[{1, 0, 0, 1}, 1 - u]*Zeta[3])/32 - 
     (HPL[{1, 0, 1, 1}, 1 - u]*Zeta[3])/32
 
eTilde[u][5, 4, 0] = (425*HPL[{0, 0, 0, 0, 0, 1}, 1 - u])/768 - 
     HPL[{0, 0, 0, 0, 1, 1}, 1 - u]/64 + (77*HPL[{0, 0, 0, 1, 0, 1}, 1 - u])/
      384 + (33*HPL[{0, 0, 0, 1, 1, 1}, 1 - u])/256 + 
     (85*HPL[{0, 0, 1, 0, 0, 1}, 1 - u])/384 + 
     (25*HPL[{0, 0, 1, 0, 1, 1}, 1 - u])/768 + 
     (91*HPL[{0, 0, 1, 1, 0, 1}, 1 - u])/768 - 
     (19*HPL[{0, 0, 1, 1, 1, 1}, 1 - u])/384 + 
     (187*HPL[{0, 1, 0, 0, 0, 1}, 1 - u])/768 + 
     (5*HPL[{0, 1, 0, 0, 1, 1}, 1 - u])/192 + 
     (35*HPL[{0, 1, 0, 1, 0, 1}, 1 - u])/384 + 
     (17*HPL[{0, 1, 0, 1, 1, 1}, 1 - u])/256 + 
     (17*HPL[{0, 1, 1, 0, 0, 1}, 1 - u])/128 + 
     (23*HPL[{0, 1, 1, 0, 1, 1}, 1 - u])/768 + 
     (21*HPL[{0, 1, 1, 1, 0, 1}, 1 - u])/256 + 
     (15*HPL[{0, 1, 1, 1, 1, 1}, 1 - u])/256 + 
     (205*HPL[{1, 0, 0, 0, 0, 1}, 1 - u])/768 + 
     (5*HPL[{1, 0, 0, 0, 1, 1}, 1 - u])/256 + 
     (85*HPL[{1, 0, 0, 1, 0, 1}, 1 - u])/768 + 
     (17*HPL[{1, 0, 0, 1, 1, 1}, 1 - u])/256 + 
     (33*HPL[{1, 0, 1, 0, 0, 1}, 1 - u])/256 + 
     (23*HPL[{1, 0, 1, 0, 1, 1}, 1 - u])/768 + 
     (21*HPL[{1, 0, 1, 1, 0, 1}, 1 - u])/256 - HPL[{1, 0, 1, 1, 1, 1}, 1 - u]/
      768 + (19*HPL[{1, 1, 0, 0, 0, 1}, 1 - u])/128 + 
     (3*HPL[{1, 1, 0, 0, 1, 1}, 1 - u])/128 + 
     (5*HPL[{1, 1, 0, 1, 0, 1}, 1 - u])/64 + 
     (11*HPL[{1, 1, 0, 1, 1, 1}, 1 - u])/256 + 
     (3*HPL[{1, 1, 1, 0, 0, 1}, 1 - u])/32 + 
     (3*HPL[{1, 1, 1, 0, 1, 1}, 1 - u])/128 + 
     (15*HPL[{1, 1, 1, 1, 0, 1}, 1 - u])/256 + 
     (15*HPL[{1, 1, 1, 1, 1, 1}, 1 - u])/256 + 
     (47*HPL[{0, 0, 0, 1}, 1 - u]*Zeta[2])/128 - 
     (7*HPL[{0, 0, 1, 1}, 1 - u]*Zeta[2])/64 + 
     (23*HPL[{0, 1, 0, 1}, 1 - u]*Zeta[2])/128 + 
     (11*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[2])/128 + 
     (21*HPL[{1, 0, 0, 1}, 1 - u]*Zeta[2])/128 - 
     (3*HPL[{1, 0, 1, 1}, 1 - u]*Zeta[2])/128 + 
     (9*HPL[{1, 1, 0, 1}, 1 - u]*Zeta[2])/128 + 
     (9*HPL[{1, 1, 1, 1}, 1 - u]*Zeta[2])/128 + 
     (89*HPL[{0, 1}, 1 - u]*Zeta[2]^2)/640 + 
     (89*HPL[{1, 1}, 1 - u]*Zeta[2]^2)/640 + (6023*Zeta[2]^3)/6720 - 
     (3*HPL[{0, 0, 1}, 1 - u]*Zeta[3])/64 - 
     (3*HPL[{0, 1, 1}, 1 - u]*Zeta[3])/64 + Zeta[3]^2/16
 
eTilde[u][5, 5, 0] = (31*HPL[{0, 0, 0, 0, 1}, 1 - u])/384 - 
     HPL[{0, 0, 0, 1, 1}, 1 - u]/256 + (7*HPL[{0, 0, 1, 0, 1}, 1 - u])/256 + 
     (11*HPL[{0, 0, 1, 1, 1}, 1 - u])/384 + (25*HPL[{0, 1, 0, 0, 1}, 1 - u])/
      768 + HPL[{0, 1, 0, 1, 1}, 1 - u]/384 + 
     (11*HPL[{0, 1, 1, 0, 1}, 1 - u])/768 + (29*HPL[{1, 0, 0, 0, 1}, 1 - u])/
      768 + HPL[{1, 0, 0, 1, 1}, 1 - u]/384 + 
     (11*HPL[{1, 0, 1, 0, 1}, 1 - u])/768 + (11*HPL[{1, 0, 1, 1, 1}, 1 - u])/
      768 + (5*HPL[{1, 1, 0, 0, 1}, 1 - u])/256 + HPL[{1, 1, 0, 1, 1}, 1 - u]/
      256 + (3*HPL[{1, 1, 1, 0, 1}, 1 - u])/256 + 
     (17*HPL[{0, 0, 1}, 1 - u]*Zeta[2])/256 - 
     (HPL[{0, 1, 1}, 1 - u]*Zeta[2])/256 + 
     (HPL[{1, 0, 1}, 1 - u]*Zeta[2])/32
 
eTilde[u][5, 6, 0] = (5*HPL[{0, 0, 0, 1}, 1 - u])/512 - 
     HPL[{0, 0, 1, 1}, 1 - u]/384 + (7*HPL[{0, 1, 0, 1}, 1 - u])/1536 + 
     HPL[{0, 1, 1, 1}, 1 - u]/512 + (7*HPL[{1, 0, 0, 1}, 1 - u])/1536 - 
     HPL[{1, 0, 1, 1}, 1 - u]/1536 + HPL[{1, 1, 0, 1}, 1 - u]/512 + 
     HPL[{1, 1, 1, 1}, 1 - u]/512 + (HPL[{0, 1}, 1 - u]*Zeta[2])/192 + 
     (HPL[{1, 1}, 1 - u]*Zeta[2])/192 + (47*Zeta[2]^2)/1280
 
eTilde[u][5, 7, 0] = HPL[{0, 0, 1}, 1 - u]/768 + HPL[{1, 0, 1}, 1 - u]/1536
 
eTilde[u][5, 8, 0] = HPL[{0, 1}, 1 - u]/12288 + HPL[{1, 1}, 1 - u]/12288 + 
     (5*Zeta[2])/6144
 
eTilde[u][5, 9, 0] = 0
 
eTilde[u][5, 10, 0] = 1/122880
 
eTilde[u][5, 1, 1] = (175*HPL[{0, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (155*HPL[{0, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (45*HPL[{0, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     (163*HPL[{0, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (5*HPL[{0, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/4 + 
     (45*HPL[{0, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     HPL[{0, 0, 0, 0, 1, 1, 1, 1}, 1 - u]/2 + 
     (169*HPL[{0, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (9*HPL[{0, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/8 + 
     (23*HPL[{0, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/4 + 
     (45*HPL[{0, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     6*HPL[{0, 0, 0, 1, 1, 0, 0, 1}, 1 - u] + 
     (17*HPL[{0, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (57*HPL[{0, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (45*HPL[{0, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (169*HPL[{0, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (3*HPL[{0, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/4 + 
     (11*HPL[{0, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/2 + 
     (41*HPL[{0, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (47*HPL[{0, 0, 1, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     (7*HPL[{0, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (27*HPL[{0, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     (5*HPL[{0, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/8 + 
     6*HPL[{0, 0, 1, 1, 0, 0, 0, 1}, 1 - u] + 
     (11*HPL[{0, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (27*HPL[{0, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (3*HPL[{0, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/2 + 
     (57*HPL[{0, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (5*HPL[{0, 0, 1, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     (35*HPL[{0, 0, 1, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (165*HPL[{0, 1, 0, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     HPL[{0, 1, 0, 0, 0, 0, 1, 1}, 1 - u]/2 + 
     (21*HPL[{0, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     (41*HPL[{0, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (45*HPL[{0, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     (7*HPL[{0, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (13*HPL[{0, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     (3*HPL[{0, 1, 0, 0, 1, 1, 1, 1}, 1 - u])/4 + 
     (47*HPL[{0, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/8 + 
     (3*HPL[{0, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/4 + 
     3*HPL[{0, 1, 0, 1, 0, 1, 0, 1}, 1 - u] + 
     (7*HPL[{0, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     (7*HPL[{0, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/2 + 
     (7*HPL[{0, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/8 + 
     (37*HPL[{0, 1, 0, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (25*HPL[{0, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (23*HPL[{0, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (7*HPL[{0, 1, 1, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (25*HPL[{0, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     (3*HPL[{0, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/2 + 
     (27*HPL[{0, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/8 + 
     (3*HPL[{0, 1, 1, 0, 1, 0, 1, 1}, 1 - u])/4 + 
     (35*HPL[{0, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (13*HPL[{0, 1, 1, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (55*HPL[{0, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     HPL[{0, 1, 1, 1, 0, 0, 1, 1}, 1 - u]/2 + 
     (35*HPL[{0, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (19*HPL[{0, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (35*HPL[{0, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (11*HPL[{0, 1, 1, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (25*HPL[{0, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (105*HPL[{0, 1, 1, 1, 1, 1, 1, 1}, 1 - u])/32 + 
     (75*HPL[{1, 0, 0, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (73*HPL[{1, 0, 0, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (9*HPL[{1, 0, 0, 0, 0, 1, 1, 1}, 1 - u])/4 + 
     (79*HPL[{1, 0, 0, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (9*HPL[{1, 0, 0, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (45*HPL[{1, 0, 0, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     (3*HPL[{1, 0, 0, 0, 1, 1, 1, 1}, 1 - u])/8 + 
     (83*HPL[{1, 0, 0, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (7*HPL[{1, 0, 0, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (23*HPL[{1, 0, 0, 1, 0, 1, 0, 1}, 1 - u])/8 + 
     (5*HPL[{1, 0, 0, 1, 0, 1, 1, 1}, 1 - u])/4 + 
     (49*HPL[{1, 0, 0, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (7*HPL[{1, 0, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (29*HPL[{1, 0, 0, 1, 1, 1, 0, 1}, 1 - u])/16 + 
     (15*HPL[{1, 0, 0, 1, 1, 1, 1, 1}, 1 - u])/16 + 
     (83*HPL[{1, 0, 1, 0, 0, 0, 0, 1}, 1 - u])/16 + 
     (3*HPL[{1, 0, 1, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (11*HPL[{1, 0, 1, 0, 0, 1, 0, 1}, 1 - u])/4 + 
     (9*HPL[{1, 0, 1, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     3*HPL[{1, 0, 1, 0, 1, 0, 0, 1}, 1 - u] + 
     (3*HPL[{1, 0, 1, 0, 1, 0, 1, 1}, 1 - u])/8 + 
     (7*HPL[{1, 0, 1, 0, 1, 1, 0, 1}, 1 - u])/4 + 
     (3*HPL[{1, 0, 1, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (49*HPL[{1, 0, 1, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (3*HPL[{1, 0, 1, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (7*HPL[{1, 0, 1, 1, 0, 1, 0, 1}, 1 - u])/4 + 
     (9*HPL[{1, 0, 1, 1, 0, 1, 1, 1}, 1 - u])/16 + 
     (29*HPL[{1, 0, 1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     HPL[{1, 0, 1, 1, 1, 0, 1, 1}, 1 - u]/8 + HPL[{1, 0, 1, 1, 1, 1, 0, 1}, 
      1 - u] + 5*HPL[{1, 1, 0, 0, 0, 0, 0, 1}, 1 - u] + 
     (41*HPL[{1, 1, 0, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (9*HPL[{1, 1, 0, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     (45*HPL[{1, 1, 0, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (5*HPL[{1, 1, 0, 0, 1, 0, 1, 1}, 1 - u])/16 + 
     (13*HPL[{1, 1, 0, 0, 1, 1, 0, 1}, 1 - u])/8 + 
     HPL[{1, 1, 0, 0, 1, 1, 1, 1}, 1 - u]/4 + 
     (47*HPL[{1, 1, 0, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (3*HPL[{1, 1, 0, 1, 0, 0, 1, 1}, 1 - u])/16 + 
     (27*HPL[{1, 1, 0, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (5*HPL[{1, 1, 0, 1, 0, 1, 1, 1}, 1 - u])/8 + 
     (7*HPL[{1, 1, 0, 1, 1, 0, 0, 1}, 1 - u])/4 + 
     (3*HPL[{1, 1, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     HPL[{1, 1, 0, 1, 1, 1, 0, 1}, 1 - u] + 
     (15*HPL[{1, 1, 0, 1, 1, 1, 1, 1}, 1 - u])/32 + 
     (23*HPL[{1, 1, 1, 0, 0, 0, 0, 1}, 1 - u])/8 + 
     (25*HPL[{1, 1, 1, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (9*HPL[{1, 1, 1, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (27*HPL[{1, 1, 1, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     HPL[{1, 1, 1, 0, 1, 0, 1, 1}, 1 - u]/8 + 
     (15*HPL[{1, 1, 1, 0, 1, 1, 0, 1}, 1 - u])/16 + 
     HPL[{1, 1, 1, 0, 1, 1, 1, 1}, 1 - u]/8 + 
     (27*HPL[{1, 1, 1, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     (15*HPL[{1, 1, 1, 1, 0, 1, 0, 1}, 1 - u])/16 + 
     (9*HPL[{1, 1, 1, 1, 0, 1, 1, 1}, 1 - u])/32 + 
     (15*HPL[{1, 1, 1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (15*HPL[{1, 1, 1, 1, 1, 1, 0, 1}, 1 - u])/32 + 
     (25*HPL[{0, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/2 - 
     (3*HPL[{0, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/2 + 
     (35*HPL[{0, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (63*HPL[{0, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (37*HPL[{0, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (37*HPL[{0, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (3*HPL[{0, 0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (19*HPL[{0, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/4 - 
     (HPL[{0, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (49*HPL[{0, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (5*HPL[{0, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (39*HPL[{0, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (9*HPL[{0, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (55*HPL[{0, 1, 1, 1, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (19*HPL[{1, 0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/4 - 
     (3*HPL[{1, 0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (33*HPL[{1, 0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (5*HPL[{1, 0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/4 + 
     (35*HPL[{1, 0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (HPL[{1, 0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     HPL[{1, 0, 1, 1, 0, 1}, 1 - u]*Zeta[2] + 
     (37*HPL[{1, 1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/16 - 
     (HPL[{1, 1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     HPL[{1, 1, 0, 1, 0, 1}, 1 - u]*Zeta[2] + 
     (5*HPL[{1, 1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (9*HPL[{1, 1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (9*HPL[{1, 1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/16 + 
     (59*HPL[{0, 0, 0, 1}, 1 - u]*Zeta[2]^2)/8 - 
     (5*HPL[{0, 0, 1, 1}, 1 - u]*Zeta[2]^2)/4 + 
     (39*HPL[{0, 1, 0, 1}, 1 - u]*Zeta[2]^2)/40 + 
     (323*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[2]^2)/80 + 
     (89*HPL[{1, 0, 0, 1}, 1 - u]*Zeta[2]^2)/40 + 
     (89*HPL[{1, 1, 0, 1}, 1 - u]*Zeta[2]^2)/80 + 
     (6023*HPL[{0, 1}, 1 - u]*Zeta[2]^3)/840 - 
     (7*HPL[{0, 0, 0, 0, 1}, 1 - u]*Zeta[3])/8 + 
     (HPL[{0, 0, 0, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (HPL[{0, 0, 1, 0, 1}, 1 - u]*Zeta[3])/4 + 
     (3*HPL[{0, 0, 1, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (HPL[{0, 1, 0, 0, 1}, 1 - u]*Zeta[3])/4 - 
     (HPL[{0, 1, 0, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (HPL[{0, 1, 1, 0, 1}, 1 - u]*Zeta[3])/8 - 
     (3*HPL[{0, 1, 1, 1, 1}, 1 - u]*Zeta[3])/8 - 
     (HPL[{1, 0, 0, 0, 1}, 1 - u]*Zeta[3])/8 + 
     (HPL[{1, 0, 1, 1, 1}, 1 - u]*Zeta[3])/8 + 
     (HPL[{0, 1}, 1 - u]*Zeta[3]^2)/2
 
eTilde[u][5, 2, 1] = (175*HPL[{0, 0, 0, 0, 0, 0, 1}, 1 - u])/32 - 
     (5*HPL[{0, 0, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (143*HPL[{0, 0, 0, 0, 1, 0, 1}, 1 - u])/64 + 
     (47*HPL[{0, 0, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (151*HPL[{0, 0, 0, 1, 0, 0, 1}, 1 - u])/64 + 
     (13*HPL[{0, 0, 0, 1, 0, 1, 1}, 1 - u])/64 + 
     (79*HPL[{0, 0, 0, 1, 1, 0, 1}, 1 - u])/64 - 
     (3*HPL[{0, 0, 0, 1, 1, 1, 1}, 1 - u])/16 + 
     (157*HPL[{0, 0, 1, 0, 0, 0, 1}, 1 - u])/64 + 
     (11*HPL[{0, 0, 1, 0, 0, 1, 1}, 1 - u])/64 + 
     (5*HPL[{0, 0, 1, 0, 1, 0, 1}, 1 - u])/4 + 
     (21*HPL[{0, 0, 1, 0, 1, 1, 1}, 1 - u])/32 + 
     (85*HPL[{0, 0, 1, 1, 0, 0, 1}, 1 - u])/64 + 
     (3*HPL[{0, 0, 1, 1, 0, 1, 1}, 1 - u])/16 + 
     (47*HPL[{0, 0, 1, 1, 1, 0, 1}, 1 - u])/64 + 
     (45*HPL[{0, 0, 1, 1, 1, 1, 1}, 1 - u])/64 + 
     (157*HPL[{0, 1, 0, 0, 0, 0, 1}, 1 - u])/64 + 
     (5*HPL[{0, 1, 0, 0, 0, 1, 1}, 1 - u])/64 + 
     (19*HPL[{0, 1, 0, 0, 1, 0, 1}, 1 - u])/16 + 
     (19*HPL[{0, 1, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (41*HPL[{0, 1, 0, 1, 0, 0, 1}, 1 - u])/32 + 
     (7*HPL[{0, 1, 0, 1, 0, 1, 1}, 1 - u])/64 + 
     (21*HPL[{0, 1, 0, 1, 1, 0, 1}, 1 - u])/32 - 
     HPL[{0, 1, 0, 1, 1, 1, 1}, 1 - u]/64 + 
     (85*HPL[{0, 1, 1, 0, 0, 0, 1}, 1 - u])/64 + 
     (3*HPL[{0, 1, 1, 0, 0, 1, 1}, 1 - u])/32 + 
     (21*HPL[{0, 1, 1, 0, 1, 0, 1}, 1 - u])/32 + 
     (17*HPL[{0, 1, 1, 0, 1, 1, 1}, 1 - u])/64 + 
     (47*HPL[{0, 1, 1, 1, 0, 0, 1}, 1 - u])/64 + 
     (3*HPL[{0, 1, 1, 1, 0, 1, 1}, 1 - u])/64 + 
     (3*HPL[{0, 1, 1, 1, 1, 0, 1}, 1 - u])/8 - 
     (45*HPL[{0, 1, 1, 1, 1, 1, 1}, 1 - u])/64 + 
     (75*HPL[{1, 0, 0, 0, 0, 0, 1}, 1 - u])/32 + 
     (35*HPL[{1, 0, 0, 0, 1, 0, 1}, 1 - u])/32 + 
     (39*HPL[{1, 0, 0, 0, 1, 1, 1}, 1 - u])/64 + 
     (19*HPL[{1, 0, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (9*HPL[{1, 0, 0, 1, 0, 1, 1}, 1 - u])/64 + 
     (21*HPL[{1, 0, 0, 1, 1, 0, 1}, 1 - u])/32 + 
     HPL[{1, 0, 0, 1, 1, 1, 1}, 1 - u]/16 + 
     (5*HPL[{1, 0, 1, 0, 0, 0, 1}, 1 - u])/4 + 
     (7*HPL[{1, 0, 1, 0, 0, 1, 1}, 1 - u])/64 + 
     (21*HPL[{1, 0, 1, 0, 1, 0, 1}, 1 - u])/32 + 
     (11*HPL[{1, 0, 1, 0, 1, 1, 1}, 1 - u])/32 + 
     (23*HPL[{1, 0, 1, 1, 0, 0, 1}, 1 - u])/32 + 
     HPL[{1, 0, 1, 1, 0, 1, 1}, 1 - u]/8 + 
     (27*HPL[{1, 0, 1, 1, 1, 0, 1}, 1 - u])/64 + 
     (15*HPL[{1, 0, 1, 1, 1, 1, 1}, 1 - u])/64 + 
     (5*HPL[{1, 1, 0, 0, 0, 0, 1}, 1 - u])/4 + 
     (3*HPL[{1, 1, 0, 0, 0, 1, 1}, 1 - u])/64 + 
     (5*HPL[{1, 1, 0, 0, 1, 0, 1}, 1 - u])/8 + 
     (5*HPL[{1, 1, 0, 0, 1, 1, 1}, 1 - u])/16 + 
     (11*HPL[{1, 1, 0, 1, 0, 0, 1}, 1 - u])/16 + 
     (3*HPL[{1, 1, 0, 1, 0, 1, 1}, 1 - u])/32 + 
     (25*HPL[{1, 1, 0, 1, 1, 0, 1}, 1 - u])/64 + 
     HPL[{1, 1, 0, 1, 1, 1, 1}, 1 - u]/32 + 
     (23*HPL[{1, 1, 1, 0, 0, 0, 1}, 1 - u])/32 + 
     HPL[{1, 1, 1, 0, 0, 1, 1}, 1 - u]/16 + 
     (25*HPL[{1, 1, 1, 0, 1, 0, 1}, 1 - u])/64 + 
     (5*HPL[{1, 1, 1, 0, 1, 1, 1}, 1 - u])/32 + 
     (27*HPL[{1, 1, 1, 1, 0, 0, 1}, 1 - u])/64 + 
     (3*HPL[{1, 1, 1, 1, 0, 1, 1}, 1 - u])/64 + 
     (15*HPL[{1, 1, 1, 1, 1, 0, 1}, 1 - u])/64 + 
     (7*HPL[{0, 0, 0, 0, 1}, 1 - u]*Zeta[2])/2 - 
     (25*HPL[{0, 0, 0, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (37*HPL[{0, 0, 1, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (73*HPL[{0, 0, 1, 1, 1}, 1 - u]*Zeta[2])/64 + 
     (39*HPL[{0, 1, 0, 0, 1}, 1 - u]*Zeta[2])/32 - 
     (HPL[{0, 1, 0, 1, 1}, 1 - u]*Zeta[2])/16 + 
     (39*HPL[{0, 1, 1, 0, 1}, 1 - u]*Zeta[2])/64 - 
     (29*HPL[{0, 1, 1, 1, 1}, 1 - u]*Zeta[2])/32 + 
     (41*HPL[{1, 0, 0, 0, 1}, 1 - u]*Zeta[2])/32 - 
     (HPL[{1, 0, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (37*HPL[{1, 0, 1, 0, 1}, 1 - u]*Zeta[2])/64 + 
     (19*HPL[{1, 0, 1, 1, 1}, 1 - u]*Zeta[2])/64 + 
     (39*HPL[{1, 1, 0, 0, 1}, 1 - u]*Zeta[2])/64 - 
     (3*HPL[{1, 1, 0, 1, 1}, 1 - u]*Zeta[2])/64 + 
     (9*HPL[{1, 1, 1, 0, 1}, 1 - u]*Zeta[2])/32 + 
     (69*HPL[{0, 0, 1}, 1 - u]*Zeta[2]^2)/32 - 
     (167*HPL[{0, 1, 1}, 1 - u]*Zeta[2]^2)/160 + 
     (89*HPL[{1, 0, 1}, 1 - u]*Zeta[2]^2)/160 - 
     (HPL[{0, 0, 0, 1}, 1 - u]*Zeta[3])/4 - 
     (HPL[{0, 0, 1, 1}, 1 - u]*Zeta[3])/16 - 
     (HPL[{0, 1, 0, 1}, 1 - u]*Zeta[3])/32 + 
     (5*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[3])/32 - 
     (HPL[{1, 0, 0, 1}, 1 - u]*Zeta[3])/32 - 
     (HPL[{1, 0, 1, 1}, 1 - u]*Zeta[3])/32
 
eTilde[u][5, 3, 1] = (25*HPL[{0, 0, 0, 0, 0, 1}, 1 - u])/24 - 
     HPL[{0, 0, 0, 0, 1, 1}, 1 - u]/8 + (35*HPL[{0, 0, 0, 1, 0, 1}, 1 - u])/
      96 + (21*HPL[{0, 0, 0, 1, 1, 1}, 1 - u])/64 + 
     (37*HPL[{0, 0, 1, 0, 0, 1}, 1 - u])/96 + 
     (37*HPL[{0, 0, 1, 1, 0, 1}, 1 - u])/192 - HPL[{0, 0, 1, 1, 1, 1}, 1 - u]/
      16 + (19*HPL[{0, 1, 0, 0, 0, 1}, 1 - u])/48 - 
     HPL[{0, 1, 0, 0, 1, 1}, 1 - u]/96 + (49*HPL[{0, 1, 0, 1, 0, 1}, 1 - u])/
      192 + (5*HPL[{0, 1, 0, 1, 1, 1}, 1 - u])/48 + 
     (13*HPL[{0, 1, 1, 0, 0, 1}, 1 - u])/64 + 
     (3*HPL[{0, 1, 1, 1, 0, 1}, 1 - u])/32 + 
     (55*HPL[{0, 1, 1, 1, 1, 1}, 1 - u])/192 + 
     (19*HPL[{1, 0, 0, 0, 0, 1}, 1 - u])/48 - HPL[{1, 0, 0, 0, 1, 1}, 1 - u]/
      32 + (11*HPL[{1, 0, 0, 1, 0, 1}, 1 - u])/64 + 
     (5*HPL[{1, 0, 0, 1, 1, 1}, 1 - u])/48 + 
     (35*HPL[{1, 0, 1, 0, 0, 1}, 1 - u])/192 - HPL[{1, 0, 1, 0, 1, 1}, 1 - u]/
      96 + HPL[{1, 0, 1, 1, 0, 1}, 1 - u]/12 + 
     (37*HPL[{1, 1, 0, 0, 0, 1}, 1 - u])/192 - HPL[{1, 1, 0, 0, 1, 1}, 1 - u]/
      96 + HPL[{1, 1, 0, 1, 0, 1}, 1 - u]/12 + 
     (5*HPL[{1, 1, 0, 1, 1, 1}, 1 - u])/96 + 
     (3*HPL[{1, 1, 1, 0, 0, 1}, 1 - u])/32 + 
     (3*HPL[{1, 1, 1, 1, 0, 1}, 1 - u])/64 + 
     (5*HPL[{0, 0, 0, 1}, 1 - u]*Zeta[2])/6 - 
     (HPL[{0, 0, 1, 1}, 1 - u]*Zeta[2])/6 + 
     (HPL[{0, 1, 0, 1}, 1 - u]*Zeta[2])/12 + 
     (11*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[2])/24 + 
     (HPL[{1, 0, 0, 1}, 1 - u]*Zeta[2])/4 + 
     (HPL[{1, 1, 0, 1}, 1 - u]*Zeta[2])/8 + 
     (141*HPL[{0, 1}, 1 - u]*Zeta[2]^2)/160
 
eTilde[u][5, 4, 1] = (127*HPL[{0, 0, 0, 0, 1}, 1 - u])/768 - 
     (5*HPL[{0, 0, 0, 1, 1}, 1 - u])/128 + (5*HPL[{0, 0, 1, 0, 1}, 1 - u])/
      96 + (13*HPL[{0, 0, 1, 1, 1}, 1 - u])/256 + 
     (7*HPL[{0, 1, 0, 0, 1}, 1 - u])/128 - HPL[{0, 1, 0, 1, 1}, 1 - u]/768 + 
     HPL[{0, 1, 1, 0, 1}, 1 - u]/32 - (37*HPL[{0, 1, 1, 1, 1}, 1 - u])/768 + 
     (15*HPL[{1, 0, 0, 0, 1}, 1 - u])/256 - HPL[{1, 0, 0, 1, 1}, 1 - u]/128 + 
     (7*HPL[{1, 0, 1, 0, 1}, 1 - u])/256 + (3*HPL[{1, 0, 1, 1, 1}, 1 - u])/
      256 + (7*HPL[{1, 1, 0, 0, 1}, 1 - u])/256 - HPL[{1, 1, 0, 1, 1}, 1 - u]/
      256 + (3*HPL[{1, 1, 1, 0, 1}, 1 - u])/256 + 
     (37*HPL[{0, 0, 1}, 1 - u]*Zeta[2])/256 - 
     (21*HPL[{0, 1, 1}, 1 - u]*Zeta[2])/256 + 
     (HPL[{1, 0, 1}, 1 - u]*Zeta[2])/32
 
eTilde[u][5, 5, 1] = (5*HPL[{0, 0, 0, 1}, 1 - u])/192 - 
     HPL[{0, 0, 1, 1}, 1 - u]/192 + HPL[{0, 1, 0, 1}, 1 - u]/384 + 
     (11*HPL[{0, 1, 1, 1}, 1 - u])/768 + HPL[{1, 0, 0, 1}, 1 - u]/128 + 
     HPL[{1, 1, 0, 1}, 1 - u]/256 + (5*HPL[{0, 1}, 1 - u]*Zeta[2])/128
 
eTilde[u][5, 6, 1] = (5*HPL[{0, 0, 1}, 1 - u])/1536 - HPL[{0, 1, 1}, 1 - u]/
      512 + HPL[{1, 0, 1}, 1 - u]/1536
 
eTilde[u][5, 7, 1] = HPL[{0, 1}, 1 - u]/1536
 
eTilde[u][5, 8, 1] = 0
 
eTilde[u][5, 9, 1] = 0
 
eTilde[u][5, 2, 2] = (85*HPL[{0, 0, 0, 0, 0, 1}, 1 - u])/64 - 
     (3*HPL[{0, 0, 0, 0, 1, 1}, 1 - u])/16 + 
     (17*HPL[{0, 0, 0, 1, 0, 1}, 1 - u])/32 + 
     (3*HPL[{0, 0, 0, 1, 1, 1}, 1 - u])/8 + 
     (9*HPL[{0, 0, 1, 0, 0, 1}, 1 - u])/16 + HPL[{0, 0, 1, 0, 1, 1}, 1 - u]/
      32 + (9*HPL[{0, 0, 1, 1, 0, 1}, 1 - u])/32 - 
     (5*HPL[{0, 0, 1, 1, 1, 1}, 1 - u])/32 + 
     (19*HPL[{0, 1, 0, 0, 0, 1}, 1 - u])/32 + HPL[{0, 1, 0, 0, 1, 1}, 1 - u]/
      32 + (13*HPL[{0, 1, 0, 1, 0, 1}, 1 - u])/64 + 
     (13*HPL[{0, 1, 0, 1, 1, 1}, 1 - u])/64 + 
     (5*HPL[{0, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (5*HPL[{0, 1, 1, 0, 1, 1}, 1 - u])/64 + 
     (13*HPL[{0, 1, 1, 1, 0, 1}, 1 - u])/64 + 
     (35*HPL[{0, 1, 1, 1, 1, 1}, 1 - u])/128 + 
     (37*HPL[{1, 0, 0, 0, 0, 1}, 1 - u])/64 + 
     (17*HPL[{1, 0, 0, 1, 0, 1}, 1 - u])/64 + 
     (5*HPL[{1, 0, 0, 1, 1, 1}, 1 - u])/32 + 
     (19*HPL[{1, 0, 1, 0, 0, 1}, 1 - u])/64 + 
     (3*HPL[{1, 0, 1, 0, 1, 1}, 1 - u])/64 + 
     (11*HPL[{1, 0, 1, 1, 0, 1}, 1 - u])/64 + HPL[{1, 0, 1, 1, 1, 1}, 1 - u]/
      64 + (5*HPL[{1, 1, 0, 0, 0, 1}, 1 - u])/16 + 
     HPL[{1, 1, 0, 0, 1, 1}, 1 - u]/32 + (11*HPL[{1, 1, 0, 1, 0, 1}, 1 - u])/
      64 + (13*HPL[{1, 1, 0, 1, 1, 1}, 1 - u])/128 + 
     (3*HPL[{1, 1, 1, 0, 0, 1}, 1 - u])/16 + 
     (3*HPL[{1, 1, 1, 0, 1, 1}, 1 - u])/64 + 
     (15*HPL[{1, 1, 1, 1, 0, 1}, 1 - u])/128 + 
     (15*HPL[{1, 1, 1, 1, 1, 1}, 1 - u])/128 + 
     (57*HPL[{0, 0, 0, 1}, 1 - u]*Zeta[2])/64 - 
     (3*HPL[{0, 0, 1, 1}, 1 - u]*Zeta[2])/8 + 
     (33*HPL[{0, 1, 0, 1}, 1 - u]*Zeta[2])/64 + 
     (21*HPL[{0, 1, 1, 1}, 1 - u]*Zeta[2])/64 + 
     (21*HPL[{1, 0, 0, 1}, 1 - u]*Zeta[2])/64 - 
     (3*HPL[{1, 0, 1, 1}, 1 - u]*Zeta[2])/64 + 
     (9*HPL[{1, 1, 0, 1}, 1 - u]*Zeta[2])/64 + 
     (9*HPL[{1, 1, 1, 1}, 1 - u]*Zeta[2])/64 + 
     (89*HPL[{0, 1}, 1 - u]*Zeta[2]^2)/320 + 
     (89*HPL[{1, 1}, 1 - u]*Zeta[2]^2)/320 + (6023*Zeta[2]^3)/3360 - 
     (3*HPL[{0, 0, 1}, 1 - u]*Zeta[3])/32 - 
     (3*HPL[{0, 1, 1}, 1 - u]*Zeta[3])/32 + Zeta[3]^2/8
 
eTilde[u][5, 3, 2] = (97*HPL[{0, 0, 0, 0, 1}, 1 - u])/384 - 
     (5*HPL[{0, 0, 0, 1, 1}, 1 - u])/96 + (17*HPL[{0, 0, 1, 0, 1}, 1 - u])/
      192 + (17*HPL[{0, 0, 1, 1, 1}, 1 - u])/192 + 
     (3*HPL[{0, 1, 0, 0, 1}, 1 - u])/32 - HPL[{0, 1, 0, 1, 1}, 1 - u]/128 + 
     (5*HPL[{0, 1, 1, 0, 1}, 1 - u])/128 - (7*HPL[{0, 1, 1, 1, 1}, 1 - u])/
      128 + (37*HPL[{1, 0, 0, 0, 1}, 1 - u])/384 - 
     HPL[{1, 0, 0, 1, 1}, 1 - u]/192 + HPL[{1, 0, 1, 0, 1}, 1 - u]/24 + 
     (5*HPL[{1, 0, 1, 1, 1}, 1 - u])/192 + (3*HPL[{1, 1, 0, 0, 1}, 1 - u])/
      64 + (3*HPL[{1, 1, 1, 0, 1}, 1 - u])/128 + 
     (27*HPL[{0, 0, 1}, 1 - u]*Zeta[2])/128 - 
     (11*HPL[{0, 1, 1}, 1 - u]*Zeta[2])/128 + 
     (HPL[{1, 0, 1}, 1 - u]*Zeta[2])/16
 
eTilde[u][5, 4, 2] = (19*HPL[{0, 0, 0, 1}, 1 - u])/512 - 
     HPL[{0, 0, 1, 1}, 1 - u]/64 + (11*HPL[{0, 1, 0, 1}, 1 - u])/512 + 
     (7*HPL[{0, 1, 1, 1}, 1 - u])/512 + (7*HPL[{1, 0, 0, 1}, 1 - u])/512 - 
     HPL[{1, 0, 1, 1}, 1 - u]/512 + (3*HPL[{1, 1, 0, 1}, 1 - u])/512 + 
     (3*HPL[{1, 1, 1, 1}, 1 - u])/512 + (HPL[{0, 1}, 1 - u]*Zeta[2])/64 + 
     (HPL[{1, 1}, 1 - u]*Zeta[2])/64 + (141*Zeta[2]^2)/1280
 
eTilde[u][5, 5, 2] = (3*HPL[{0, 0, 1}, 1 - u])/512 - HPL[{0, 1, 1}, 1 - u]/512 + 
     HPL[{1, 0, 1}, 1 - u]/512
 
eTilde[u][5, 6, 2] = HPL[{0, 1}, 1 - u]/3072 + HPL[{1, 1}, 1 - u]/3072 + 
     (5*Zeta[2])/1536
 
eTilde[u][5, 7, 2] = 0
 
eTilde[u][5, 8, 2] = 1/24576
 
eTilde[u][5, 3, 3] = (5*HPL[{0, 0, 0, 1}, 1 - u])/96 - 
     HPL[{0, 0, 1, 1}, 1 - u]/96 + HPL[{0, 1, 0, 1}, 1 - u]/192 + 
     (11*HPL[{0, 1, 1, 1}, 1 - u])/384 + HPL[{1, 0, 0, 1}, 1 - u]/64 + 
     HPL[{1, 1, 0, 1}, 1 - u]/128 + (5*HPL[{0, 1}, 1 - u]*Zeta[2])/64
 
eTilde[u][5, 4, 3] = HPL[{0, 0, 1}, 1 - u]/128 - HPL[{0, 1, 1}, 1 - u]/256 + 
     HPL[{1, 0, 1}, 1 - u]/512
 
eTilde[u][5, 5, 3] = HPL[{0, 1}, 1 - u]/512
 
eTilde[u][5, 6, 3] = 0
 
eTilde[u][5, 7, 3] = 0
 
eTilde[u][5, 4, 4] = HPL[{0, 1}, 1 - u]/2048 + HPL[{1, 1}, 1 - u]/2048 + 
     (5*Zeta[2])/1024
 
eTilde[u][5, 5, 4] = 0
 
eTilde[u][5, 6, 4] = 1/12288
 
eTilde[u][5, 5, 5] = 0

eTilde[u][L_, n_, k_] := eTilde[u][L, k, n] /; k>n

 
